Learning from Positive and Unlabeled Data with Arbitrary Positive Shift

Positive-unlabeled (PU) learning trains a binary classifier using only positive and unlabeled data. A common simplifying assumption is that the positive data is representative of the target positive class. This assumption rarely holds in practice due to temporal drift, domain shift, and/or adversarial manipulation. This paper shows that PU learning is possible even with arbitrarily non-representative positive data given unlabeled data from the source and target distributions. Our key insight is that only the negative class's distribution need be fixed. We integrate this into two statistically consistent methods to address arbitrary positive bias - one approach combines negative-unlabeled learning with unlabeled-unlabeled learning while the other uses a novel, recursive risk estimator. Experimental results demonstrate our methods' effectiveness across numerous real-world datasets and forms of positive bias, including disjoint positive class-conditional supports. Additionally, we propose a general, simplified approach to address PU risk estimation overfitting.

==> plots/data/bar-disjoint.csv <==
Dataset, \nnpurpl, \bpnu,  \wuu,  \PUc, nnPU*
MNIST,       4.0,    3.6,   3.1,  17.1,  30.9
20News,     5.9,    7.1,   5.6,  18.5,  35.3
CIFAR10,    14.1,   14.9,  11.2,  33.1,  47.5


==> plots/data/bar-puc.csv <==
Dataset, \nnpurpl, \bpnu,  \wuu,  \PUc, nnPU*
banana,     12.9,   11.8,  13.3,  17.4,  28.8
cod-rna,    14.7,   15.1,  15.5,  25.2,  24.9
susy,       24.2,   25.6,  25.8,  27.3,  45.9
ijcnn1,     22.7,   17.7,  24.6,  23.9,  34.7
covtype.b,  29.5,   32.5,  29.9,  39.4,  55.5
phishing,   11.3,    9.6,  11.1,  13.8,  22.5
a9a,        27.1,   26.6,  27.1,  32.8,  32.5
connect4,   34.9,   32.9,  35.0,  37.0,  45.1
w8a,        17.2,   21.0,  16.8,  29.3,  41.1
epsilon,    33.5,   36.5,  31.5,  62.8,  64.6


==> plots/data/bar-shift-pos-only.csv <==
Dataset, \nnpurpl, \bpnu,  \wuu,  \PUc, nnPU*
MNIST,       9.4,    7.1,   8.3,  26.8,  35.1
20News,    17.5,   13.5,  15.1,  23.9,  28.8
CIFAR10,    13.8,   14.5,  15.1,  20.6,  27.4


==> plots/data/bar-shift-pos-prior.csv <==
Dataset, \nnpurpl, \bpnu,  \wuu,  \PUc, nnPU*
MNIST,       6.8,    5.3,   6.0,  29.2,  36.7
20News,    13.9,   12.8,  14.3,  28.9,  28.8
CIFAR10,    12.1,   11.9,  12.4,  26.7,  26.6


==> plots/data/cifar_negative.csv <==
x,purpl,pnu,wuu,puc,nnpu,pnte,pntr
0.5,30.96321839,29.10057471,31.66149425,29.19655172,28.46206897,20.47471264,20.53045977
0.525,31.19310345,29.06206897,31.63390805,29.10804598,28.51149425,20.7,20.51034483
0.55,31.37043478,29.28347826,32.14550725,29.23362319,28.42202899,20.65333333,20.63884058
0.575,31.46549708,29.73099415,32.68421053,29.26666667,28.50584795,20.5502924,20.64502924
0.6,31.4202381,29.65595238,32.68690476,29.43452381,28.33452381,20.48869048,20.61547619
0.625,32.50892857,30.04940476,33.30833333,29.31547619,28.44583333,20.49107143,20.64821429
0.65,32.48571429,30.48809524,34.25952381,29.25357143,28.33690476,20.49404762,20.78869048
0.675,33.66904762,31.47559524,35.24761905,29.68035714,28.40595238,20.59285714,20.65357143
0.7,34.37559524,31.91369048,35.51785714,29.87321429,28.67321429,20.56011905,20.97142857
0.725,35.57357357,32.77417417,36.14654655,30.06246246,28.3003003,20.43303303,21.18318318
0.75,36.34787879,34.02424242,37.30545455,30.35151515,28.36363636,20.61090909,21.15515152
0.775,36.92060606,34.28424242,37.22969697,30.57393939,28.53090909,20.50363636,21.39090909
0.8,37.45515152,35.12848485,37.6430303,30.89212121,28.21393939,20.31575758,21.49454545
0.825,38.37939394,35.65939394,37.92787879,31.46,28.56363636,20.44181818,22.05030303
0.85,38.6769697,35.78606061,37.96666667,31.96181818,28.31878788,20.39212121,22.53454545
0.875,39.19571865,36.19143731,38.37003058,32.50275229,28.42446483,20.46972477,23.24770642
0.9,39.9675841,36.54067278,38.51253823,33.16024465,28.48440367,20.50458716,23.73272171
0.925,40.15308642,36.66790123,38.68148148,33.6462963,28.38271605,20.40987654,24.54012346
0.95,40.81049383,36.74320988,38.69012346,34.55123457,28.4617284,20.54938272,25.96419753
0.975,41.07610063,37.19622642,39.18742138,35.23207547,28.40188679,20.52201258,28.07169811
1,41.73773585,37.22955975,39.40691824,35.95974843,28.64716981,20.19056604,30.02830189

==> plots/data/cifar_positive.csv <==
x,purpl,pnu,wuu,puc,nnpu,pnte,pntr
0.5,30.88615385,29.11435897,31.76717949,29.06974359,28.16461538,20.58051282,20.71179487
0.525,30.84410256,29.04923077,31.66153846,28.90871795,28.34307692,20.45846154,20.70512821
0.55,30.93538462,29.25846154,31.75487179,28.98615385,28.22410256,20.54205128,20.56410256
0.575,31.06666667,29.04205128,31.72153846,29.18615385,28.28461538,20.51589744,20.52717949
0.6,30.6625641,29.16410256,31.97230769,29.17692308,28.31487179,20.51333333,20.57179487
0.625,30.85692308,28.99435897,31.73282051,29.26153846,28.49179487,20.47948718,20.4825641
0.65,30.84153846,29.18666667,31.7974359,29.40307692,28.63589744,20.58769231,20.70974359
0.675,31.07641026,29.52153846,32.23641026,29.73384615,29.17230769,20.61641026,20.76769231
0.7,30.66,29.08769231,31.84205128,29.59897436,29.35282051,20.58307692,21.21692308
0.725,31.1574359,29.54564103,32.23846154,30.22205128,30.12205128,20.60051282,20.89897436
0.75,30.88717949,29.23076923,31.84153846,30.19641026,30.57128205,20.55179487,20.99282051
0.775,30.84461538,29.33282051,31.76564103,30.79230769,31.22564103,20.55384615,21.25897436
0.8,30.67897436,29.12564103,31.96205128,30.88666667,31.99282051,20.58717949,21.37128205
0.825,30.78410256,29.26871795,32.01538462,31.57384615,33.21025641,20.62358974,21.8425641
0.85,30.80307692,29.23487179,32.07538462,32.08410256,34.55230769,20.59128205,22.23179487
0.875,30.99846154,29.22205128,32.08923077,32.61948718,35.49076923,20.70102564,22.62666667
0.9,30.85384615,29.18923077,31.97025641,33.36205128,36.79333333,20.60666667,23.16205128
0.925,31.04923077,29.18974359,32.51025641,34.74153846,37.86820513,20.56820513,24.21282051
0.95,30.64102564,29.02615385,31.90205128,36.55333333,39.41230769,20.72615385,25.30871795
0.975,30.80410256,28.9974359,32.22153846,37.17641026,39.91179487,20.54615385,27.88
1,30.95179487,29.02358974,32.65692308,38.82769231,40.74358974,20.56205128,33.06461538

==> plots/data/mnist_negative.csv <==
x,purpl,pnu,wuu,puc,nnpu,pnte,pntr
0.5,11.0000,10.5136,15.7960,11.4588,7.1751,2.2757,2.3136
0.525,10.7023,10.4339,16.6862,11.4989,7.2052,2.2431,2.2667
0.55,10.8805,10.3989,17.1782,11.8989,7.2793,2.2236,2.2718
0.575,11.0887,10.4661,18.5130,11.7217,7.2220,2.2591,2.2557
0.6,11.9183,10.5478,19.9281,12.0336,7.2151,2.2823,2.2812
0.625,11.9848,10.7994,21.4298,12.1187,7.1012,2.2795,2.2901
0.65,13.2965,10.7883,22.5474,12.2678,7.3795,2.3187,2.4064
0.675,14.0316,11.0000,23.2649,12.6222,7.2661,2.2614,2.3626
0.7,15.3375,11.2472,24.0773,12.6950,7.2590,2.2201,2.3811
0.725,18.0861,11.9369,24.8513,12.8531,7.5280,2.2938,2.4873
0.75,20.6583,12.6805,25.8907,13.4306,7.4931,2.2312,2.5063
0.775,23.8793,13.0192,26.8841,13.5778,7.5243,2.2264,2.5327
0.8,27.0885,14.0564,29.0618,14.3042,7.4145,2.2491,2.6600
0.825,30.7812,15.1297,30.8921,14.8370,7.3885,2.2685,2.8097
0.85,32.1121,16.4879,32.6509,15.8764,7.5570,2.1788,2.9448
0.875,35.4939,19.1582,35.2467,17.4164,7.6752,2.2509,3.2921
0.9,37.7846,22.7019,36.6605,19.6364,7.7438,2.2309,3.7142
0.925,39.5241,24.9309,38.1698,22.5259,7.8617,2.2605,4.3827
0.95,42.2191,27.6481,39.5852,26.0105,7.8290,2.2290,5.6105
0.975,44.7938,28.2988,40.2333,28.6981,7.9722,2.2519,8.5630
1,46.1864,29.3617,41.3364,29.9167,8.2179,2.2944,26.0265

==> plots/data/mnist_positive.csv <==
x,purpl,pnu,wuu,puc,nnpu,pnte,pntr
0.5,10.81,12.25033333,15.894,11.42633333,7.234666667,2.210333333,2.3
0.525,10.636,12.45933333,16.31966667,11.51633333,7.193333333,2.263666667,2.2469697
0.55,10.45566667,12.15766667,15.639,11.30666667,7.105333333,2.270333333,2.280303
0.575,10.54733333,12.356,15.943,11.54566667,7.258,2.248,2.2245211
0.6,10.496,11.975,15.69933333,11.34366667,7.167,2.24,2.3
0.625,10.643,12.18033333,15.61933333,11.62166667,7.374,2.275,2.2891473
0.65,10.18566667,11.99033333,15.58233333,11.678,7.317333333,2.247,2.3945098
0.675,10.32966667,12.047,15.519,12.09366667,7.405333333,2.215,2.3560784
0.7,10.15066667,12.12266667,15.44233333,11.74366667,7.527,2.247,2.3513725
0.725,10.08633333,11.70166667,15.38333333,12.30933333,7.825333333,2.269,2.5063492
0.75,9.914666667,11.33033333,15.11166667,12.33733333,8.015333333,2.257333333,2.4865079
0.775,9.797,11.79133333,15.11066667,12.51233333,8.429333333,2.279333333,2.5390244
0.8,9.8,11.249,14.83966667,12.95633333,8.712,2.265,2.6633745
0.825,9.421333333,11.5,14.79166667,13.29733333,9.574666667,2.258,2.7596708
0.85,9.412,11.19433333,14.50366667,14.68,10.49133333,2.202,2.9621399
0.875,9.394,10.99833333,14.477,14.90866667,12.06966667,2.204,3.2516667
0.9,9.396,10.91,13.866,16.542,14.52666667,2.266333333,3.7191667
0.925,9.569,10.637,13.47266667,18.14466667,17.264,2.243333333,4.355
0.95,9.423333333,10.24466667,13.20533333,20.11733333,21.205,2.232666667,5.5825
0.975,9.212666667,9.693,12.44266667,22.966,25.713,2.242333333,8.6168776
1,9.001,9.245333333,11.57133333,27.73633333,30.508,2.202666667,26.1863248


==> plots/data/newsgroups_negative.csv <==
x,purpl,pnu,wuu,puc,nnpu,pnte,pntr
0.5,18.94230769,16.32615385,19.65384615,16.67384615,14.40076923,9.471538462,9.694615385
0.525,18.48461538,16.03461538,19.42461538,16.72615385,14.36923077,9.488461538,9.706153846
0.55,18.19224806,15.98217054,19.21472868,16.49689922,14.33023256,9.445736434,9.469767442
0.575,17.86076923,15.83384615,19.04384615,16.53538462,14.18923077,9.424615385,9.518461538
0.6,18.16899225,16.11317829,19.06434109,17.05116279,14.30387597,9.589922481,9.486046512
0.625,18.19453125,16.06875,19.28828125,16.871875,14.45703125,9.52421875,9.51640625
0.65,18.80703125,16.24375,19.38046875,16.83125,14.47421875,9.471875,9.353125
0.675,19.41846154,16.82923077,20.20846154,16.85,14.36,9.501538462,9.417692308
0.7,21.35846154,18.02692308,21.47692308,17.02769231,14.70615385,9.52,9.576153846
0.725,23.36153846,19.09307692,23.19615385,17.36230769,14.20846154,9.458461538,9.669230769
0.75,25.63538462,20.53153846,24.87846154,17.33307692,14.35,9.370769231,9.369230769
0.775,27.88359375,22.546875,27.1703125,18.0265625,14.35234375,9.43515625,9.6625
0.8,30.0248062,24.42170543,28.48527132,18.5496124,14.08914729,9.374418605,9.762790698
0.825,31.76434109,27.03953488,30.91395349,19.3379845,14.26511628,9.527906977,9.969767442
0.85,33.26535433,28.91968504,32.72362205,19.91259843,14.41968504,9.515748031,10.19448819
0.875,34.16507937,29.94206349,33.61031746,20.59047619,14.24285714,9.367460317,10.58095238
0.9,34.92076923,30.27076923,34.58769231,21.99,14.34153846,9.623076923,11.31769231
0.925,35.49538462,30.46538462,34.72615385,24.39538462,14.57769231,9.44,12.28692308
0.95,35.64846154,30.42615385,35.32230769,25.71846154,14.51,9.39,13.81461538
0.975,36.54296875,30.278125,35.06953125,28.03671875,14.42109375,9.44375,17.8515625
1,37.03968254,30.56269841,35.62063492,28.88253968,14.52777778,9.604761905,25.66666667

==> plots/data/newsgroups_positive.csv <==
x,purpl,pnu,wuu,puc,nnpu,pnte,pntr
0.5,17.79379845,15.68992248,18.69457364,16.58139535,13.95813953,9.594573643,9.575193798
0.525,17.85703125,15.8609375,18.58359375,16.5921875,13.79375,9.4921875,9.4140625
0.55,17.95390625,15.83828125,18.79296875,16.95,14.009375,9.5578125,9.4265625
0.575,17.91846154,15.88538462,18.75384615,16.55692308,13.75076923,9.546923077,9.594615385
0.6,17.92913386,15.92992126,18.6519685,16.88110236,14.07874016,9.445669291,9.667716535
0.625,17.64,15.79307692,18.55384615,16.98384615,14.15461538,9.621538462,9.616923077
0.65,17.69769231,15.85461538,18.62076923,16.96538462,14.12076923,9.527692308,9.64
0.675,17.75905512,16.10393701,18.8488189,17.29370079,14.2511811,9.418897638,9.794488189
0.7,17.87906977,15.74806202,18.36976744,17.21627907,14.52868217,9.437209302,9.972093023
0.725,18.00076923,15.66692308,18.16461538,17.53615385,14.91615385,9.473846154,9.937692308
0.75,18.06899225,16.07054264,18.26666667,18.05891473,15.40155039,9.456589147,10.15581395
0.775,17.74765625,15.66328125,17.98125,17.91171875,15.7546875,9.46484375,10.3890625
0.8,18.33333333,15.56124031,17.67364341,18.50310078,16.83953488,9.531782946,10.75581395
0.825,17.91692308,15.72615385,17.99307692,18.65846154,17.64846154,9.543076923,10.90923077
0.85,17.90852713,15.71705426,17.73100775,18.96744186,18.68217054,9.418604651,11.28837209
0.875,18.39692308,15.39538462,17.10076923,19.59692308,19.98615385,9.436153846,11.92230769
0.9,18.54375,15.36484375,16.79921875,20.74375,21.8234375,9.6,12.9109375
0.925,18.35590551,15.19133858,16.76614173,21.53464567,22.93622047,9.548031496,14.17480315
0.95,18.30542636,14.48372093,15.98604651,22.40155039,23.92790698,9.418604651,15.85193798
0.975,18.49069767,14.11007752,15.38604651,23.9124031,25.69612403,9.55503876,19.71162791
1,18.80542636,13.63410853,15.06511628,24.98604651,27.13100775,9.556589147,23.73023256

==> plots/data/pusb-bar.csv <==
Dataset,\nnpurpl, \bpnu,  \wuu, \PUc, nnPU*,\pusb
MNIST,13,9.7,11.6,10.6,8.8,14.2
FashionMNIST,6.4,5.3,5.9,9,8.5,10
KMNIST,31.6,29.7,33.7,27.3,24.6,32.1

==> plots/data/raw-p_border.csv <==
x,y,meta
-2.651290,-1.237076,1
-2.442277,-1.375378,1
-2.253079,-1.493865,1
-2.082660,-1.593573,1
-1.930004,-1.675519,1
-1.794115,-1.740697,1
-1.674023,-1.790079,1
-1.568775,-1.824616,1
-1.477443,-1.845238,1
-1.399117,-1.852853,1
-1.332911,-1.848348,1
-1.277961,-1.832587,1
-1.233422,-1.806416,1
-1.198472,-1.770655,1
-1.172312,-1.726105,1
-1.154161,-1.673545,1
-1.143262,-1.613733,1
-1.138879,-1.547405,1
-1.140298,-1.475276,1
-1.146825,-1.398038,1
-1.157789,-1.316363,1
-1.172539,-1.230902,1
-1.190448,-1.142282,1
-1.210908,-1.051112,1
-1.233334,-0.957975,1
-1.257162,-0.863437,1
-1.281848,-0.768040,1
-1.306873,-0.672305,1
-1.331736,-0.576731,1
-1.355960,-0.481797,1
-1.379087,-0.387958,1
-1.400684,-0.295651,1
-1.420336,-0.205288,1
-1.437652,-0.117261,1
-1.452261,-0.031941,1
-1.463814,0.050322,1
-1.471984,0.129203,1
-1.476465,0.204394,1
-1.476971,0.275611,1
-1.473241,0.342592,1
-1.465033,0.405095,1
-1.452127,0.462899,1
-1.434324,0.515807,1
-1.411448,0.563642,1
-1.383343,0.606248,1
-1.349876,0.643491,1
-1.310933,0.675258,1
-1.266424,0.701460,1
-1.216280,0.722026,1
-1.160452,0.736909,1
-1.098914,0.746083,1
-1.031662,0.749541,1
-0.958712,0.747302,1
-0.880103,0.739403,1
-0.795893,0.725903,1
-0.706164,0.706885,1
-0.611018,0.682450,1
-0.510581,0.652724,1
-0.404996,0.617850,1
-0.294433,0.577997,1
-0.179079,0.533354,1
-0.059144,0.484130,1
0.065139,0.430557,1
0.193518,0.372889,1
0.325718,0.311399,1
0.461443,0.246385,1
0.600375,0.178164,1
0.742174,0.107076,1
0.886481,0.033480,1
1.032912,-0.042241,1
1.181064,-0.119682,1
1.330512,-0.198420,1
1.480809,-0.278006,1
1.631487,-0.357973,1
1.782056,-0.437831,1
1.932004,-0.517069,1
2.080800,-0.595154,1
2.227888,-0.671532,1
2.372693,-0.745626,1
2.514618,-0.816840,1
2.653043,-0.884555,1
2.787329,-0.948130,1
2.916814,-1.006904,1
3.040814,-1.060193,1
3.158624,-1.107293,1
3.269519,-1.147477,1
3.372750,-1.179997,1
3.467548,-1.204084,1
3.553122,-1.218948,1
3.628660,-1.223775,1
3.693328,-1.217732,1
3.746270,-1.199964,1
3.786610,-1.169593,1
3.813449,-1.125722,1
3.825868,-1.067430,1
3.822925,-0.993776,1
3.803657,-0.903797,1
3.767079,-0.796509,1
3.712186,-0.670906,1
3.637951,-0.525960,1
3.543324,-0.360622,1
3.427235,-0.173823,1
3.288593,0.035531,1
3.126283,0.268552,1
2.939170,0.526375,1
2.726099,0.810157,1
2.485891,1.121075,1
2.217347,1.460330,1
1.919245,1.829142,1
1.590344,2.228754,1
1.195442,2.692923,1
0.597437,3.150892,1
-0.011937,3.548900,1
-0.621084,3.879376,1
-1.218412,4.136029,1
-1.792554,4.313977,1
-2.332586,4.409832,1
-2.828230,4.421771,1
-3.270054,4.349566,1
-3.649651,4.194592,1
-3.959798,3.959798,1
-4.194592,3.649651,1
-4.349566,3.270054,1
-4.421771,2.828230,1
-4.409832,2.332586,1
-4.313977,1.792554,1
-4.136029,1.218412,1
-3.879376,0.621084,1
-3.548900,0.011937,1
-3.150892,-0.597437,1
-2.651290,-1.237076,1


==> plots/data/raw-u-te_border.csv <==
x,y,meta
5.727565,-2.192031,2
6.787552,-0.982661,2
7.625919,0.293676,2
8.185534,1.550000,2
8.428259,2.700694,2
8.337552,3.667339,2
7.919596,4.384062,2
7.202873,4.802018,2
6.236227,4.892725,2
5.085534,4.650000,2
3.829210,4.090386,2
2.552873,3.252018,2
1.343503,2.192031,2
0.283516,0.982661,2
-0.554852,-0.293676,2
-1.114466,-1.550000,2
-1.357191,-2.700694,2
-1.266484,-3.667339,2
-0.848528,-4.384062,2
-0.131805,-4.802018,2
0.834840,-4.892725,2
1.985534,-4.650000,2
3.241857,-4.090386,2
4.518195,-3.252018,2
5.727565,-2.192031,2


==> plots/data/raw-u-tr_border.csv <==
x,y,meta
2.192031,2.192031,1
0.982661,3.252018,1
-0.293676,4.090386,1
-1.550000,4.650000,1
-2.700694,4.892725,1
-3.667339,4.802018,1
-4.384062,4.384062,1
-4.802018,3.667339,1
-4.892725,2.700694,1
-4.650000,1.550000,1
-4.090386,0.293676,1
-3.252018,-0.982661,1
-2.192031,-2.192031,1
-0.982661,-3.252018,1
0.293676,-4.090386,1
1.550000,-4.650000,1
2.700694,-4.892725,1
3.667339,-4.802018,1
4.384062,-4.384062,1
4.802018,-3.667339,1
4.892725,-2.700694,1
4.650000,-1.550000,1
4.090386,-0.293676,1
3.252018,0.982661,1
2.192031,2.192031,1


==> plots/data/spam-bar.csv <==
Dataset,             \nnpurpl, \bpnu,  \wuu,  \PUc, nnPU*
{${\prd{\tr}{=}0.4}$},     26.5,   26.9,  25.1,  35.2, 40.9
{${\prd{\tr}{=}0.5}$},     27.5,   28.6,  25.1,  34.6, 40.5
{${\prd{\tr}{=}0.6}$},     30.8,   33.0,  29.3,  38.5, 41.1


==> plots/data/synthetic_nonseparable.csv <==
x1,x2,y
6.368,0.790,0
5.345,1.689,0
5.489,-0.512,0
-7.005,-0.875,0
7.641,-2.473,0
-4.524,0.576,0
6.249,0.231,0
8.255,1.521,0
6.535,-1.530,0
6.451,-0.198,0
-5.415,1.198,0
-4.572,-0.910,0
4.039,0.164,0
5.474,0.010,0
7.290,1.136,0
6.901,1.871,0
-4.670,-0.985,0
5.199,1.130,0
6.502,1.155,0
4.333,0.062,0
5.158,0.818,0
-5.761,-1.241,0
5.454,-0.440,0
6.487,0.054,0
5.338,0.501,0
5.658,2.064,0
7.122,-0.604,0
-7.059,-1.070,0
-6.986,0.976,0
7.833,0.356,0
6.375,-0.458,0
6.296,-1.564,0
5.811,-0.382,0
6.776,-0.500,0
5.473,-0.601,0
-6.699,-0.947,0
6.693,0.348,0
6.074,1.614,0
-7.006,-2.241,0
6.656,1.795,0
7.694,-0.987,0
6.171,2.251,0
4.571,0.018,0
6.310,2.354,0
-5.710,-0.352,0
6.255,2.143,0
-5.839,-0.569,0
-7.196,1.823,0
-7.724,0.144,0
4.972,-2.047,0
-5.537,-0.464,0
6.345,-0.103,0
6.036,-1.450,0
-5.528,-2.155,0
-4.915,-0.213,0
-5.946,-0.258,0
5.691,-0.013,0
-5.635,1.078,0
4.680,-0.549,0
7.832,2.268,0
6.055,1.768,0
7.185,-0.829,0
6.544,-1.350,0
-6.543,1.074,0
4.876,-1.107,0
6.746,-1.512,0
3.994,2.113,0
6.098,0.261,0
6.456,1.166,0
5.212,0.482,0
6.533,-0.018,0
6.354,-0.633,0
7.755,0.549,0
-6.114,1.310,0
-8.096,-2.071,0
5.089,-2.125,0
5.848,1.164,0
6.132,1.071,0
8.512,-0.177,0
5.791,-0.967,0
4.031,2.178,0
-5.295,1.588,0
6.805,-0.816,0
6.685,0.202,0
5.688,0.078,0
5.844,-1.776,0
5.507,0.716,0
5.527,-1.645,0
6.756,0.692,0
-7.929,0.925,0
7.541,-0.076,0
-4.748,0.176,0
5.124,-0.588,0
-6.764,0.007,0
5.715,2.481,0
6.030,1.240,0
4.779,-0.289,0
-7.376,-1.420,0
-5.726,0.150,0
4.681,0.967,0
5.549,0.845,0
5.282,-1.226,0
4.608,0.386,0
-6.319,1.501,0
-5.076,-0.177,0
6.260,1.706,0
6.456,0.059,0
4.805,0.254,0
-6.702,-0.032,0
6.936,-0.458,0
5.263,1.630,0
6.129,-0.896,0
5.815,-2.579,0
5.273,-0.891,0
-6.108,0.734,0
5.525,2.547,0
-6.695,-1.001,0
-4.411,1.767,0
-6.160,-0.631,0
-5.420,0.516,0
6.908,-0.684,0
-5.137,-0.462,0
-5.199,0.440,0
7.365,0.213,0
6.368,0.187,0
-4.415,2.116,0
-6.676,0.753,0
-4.914,0.066,0
-5.360,0.899,0
5.838,-0.672,0
-3.746,2.895,0
5.771,-0.536,0
5.527,0.173,0
-6.289,1.413,0
5.856,-1.345,0
-5.800,-0.422,0
6.190,0.155,0
6.582,1.097,0
6.842,0.421,0
8.086,-0.451,0
-8.647,-0.511,0
4.346,2.625,0
7.007,-1.727,0
5.322,2.844,0
-4.855,-0.301,0
5.009,0.976,0
6.801,-0.086,0
4.945,-1.908,0
7.275,-2.236,0
6.268,1.382,0
6.280,-0.337,0
7.284,-0.086,0
5.248,0.900,0
5.123,-2.333,0
5.805,0.762,0
-6.321,1.241,0
5.615,-2.589,0
-6.584,0.778,0
6.179,-0.044,0
4.300,-1.417,0
5.658,2.616,0
6.817,1.542,0
8.274,0.338,0
6.123,-0.447,0
-7.186,1.743,0
-5.248,1.579,0
6.108,2.303,0
-5.365,-0.365,0
6.686,-0.070,0
6.287,-1.368,0
4.891,1.020,0
-4.687,3.012,0
5.259,0.218,0
4.826,1.528,0
-5.383,0.197,0
5.187,-2.232,0
7.092,-1.236,0
4.844,-0.018,0
5.662,-1.516,0
6.509,-1.097,0
-6.778,-0.089,0
6.607,0.989,0
5.053,0.589,0
-6.222,1.430,0
6.901,-1.287,0
7.671,-2.654,0
5.804,-1.885,0
7.319,1.133,0
6.319,0.572,0
-6.279,0.273,0
-5.720,0.681,0
5.971,-1.365,0
6.063,-0.736,0
-7.118,0.350,0
5.770,-0.679,0
6.650,0.983,0
-5.880,0.432,0
6.805,-1.607,0
5.090,1.383,0
7.754,-1.888,0
-6.428,-0.409,0
6.449,-2.300,0
6.259,-0.534,0
-6.417,0.564,0
7.970,1.592,0
-5.449,-1.581,0
-6.376,-1.456,0
-4.066,1.057,0
7.029,2.397,0
-6.204,-0.271,0
6.843,-0.649,0
-6.677,-0.012,0
5.564,0.876,0
8.218,0.396,0
4.520,1.826,0
4.993,1.523,0
-7.518,0.650,0
4.198,1.148,0
-6.416,-0.647,0
7.194,-0.670,0
5.592,-2.317,0
5.573,-1.071,0
5.811,-2.795,0
7.932,0.641,0
-6.819,0.765,0
-6.214,0.275,0
5.971,-2.281,0
-6.047,-0.491,0
5.662,-1.595,0
7.760,-0.242,0
-5.172,0.497,0
4.998,-1.609,0
-6.373,-0.198,0
-6.794,0.118,0
5.908,1.416,0
6.633,2.706,0
-6.094,0.068,0
-6.223,1.239,0
4.480,-0.032,0
-6.025,0.879,0
6.585,1.637,0
7.168,0.921,0
6.275,3.530,0
7.417,1.751,0
6.186,-0.835,0
-4.741,-1.558,0
3.938,-1.564,0
6.237,2.298,0
6.072,0.559,0
-4.173,0.126,0
7.327,-0.993,0
-3.699,-2.427,0
-8.026,-0.654,0
-6.044,0.799,0
5.945,-0.601,0
4.915,0.370,0
5.270,-1.192,0
5.414,2.993,0
7.902,3.714,0
3.825,-0.331,0
-5.362,-0.462,0
6.024,1.383,0
7.807,1.593,0
7.174,-0.007,0
5.026,-1.415,0
7.258,1.330,0
6.093,-0.471,0
5.379,2.926,0
5.997,-0.847,0
-5.869,-2.232,0
-4.078,0.831,0
4.478,0.117,0
4.869,-0.076,0
-5.239,-0.205,0
-5.876,-1.053,0
-6.180,-0.385,0
5.141,-0.190,0
4.223,-1.028,0
5.845,1.575,0
5.581,0.680,0
5.810,-0.048,0
6.420,2.384,0
6.008,0.366,0
6.699,-1.336,0
4.650,1.431,0
-6.540,-0.035,0
-6.425,-1.778,0
-5.670,-0.333,0
4.735,-1.590,0
5.319,-2.604,0
-7.653,0.122,0
5.279,-0.700,0
-7.057,-0.600,0
-5.705,-0.194,0
7.609,0.380,0
-5.948,1.045,0
4.392,0.948,0
6.757,-0.208,0
7.677,1.973,0
-6.160,-0.277,0
6.515,-0.881,0
5.325,-2.196,0
-5.712,-0.965,0
6.264,1.261,0
4.928,2.525,0
5.543,-0.959,0
5.282,-0.270,0
7.513,0.779,0
-6.165,-0.481,0
-4.982,-0.022,0
-4.718,0.350,0
5.181,-1.180,0
7.658,1.404,0
-3.677,1.194,0
-6.492,0.469,0
5.896,-1.289,0
6.206,-1.392,0
6.069,-0.331,0
5.095,1.112,0
6.139,-0.070,0
-5.935,-0.458,0
6.984,-0.224,0
-7.087,-0.129,0
5.660,-1.309,0
6.673,-1.408,0
-7.543,-1.456,0
6.955,0.218,0
-7.467,2.463,0
5.995,1.927,0
6.049,-0.599,0
-5.883,1.632,0
-7.452,-0.629,0
6.112,0.678,0
4.627,-0.862,0
3.384,0.747,0
6.728,1.676,0
-5.429,-0.090,0
6.749,1.130,0
6.776,0.086,0
-4.837,-1.164,0
-7.115,-1.518,0
5.619,-1.352,0
5.588,0.539,0
5.374,-2.282,0
7.379,0.090,0
7.244,-0.452,0
5.852,0.335,0
6.878,-1.852,0
-8.065,1.115,0
-6.536,-0.080,0
6.863,-2.422,0
6.415,-1.075,0
6.165,-0.575,0
6.223,-0.565,0
-6.231,-1.871,0
-5.202,1.364,0
5.184,-0.583,0
5.474,0.679,0
5.918,0.498,0
-5.841,0.388,0
-6.626,-0.085,0
7.125,-1.911,0
-5.020,0.580,0
6.370,0.058,0
4.921,2.408,0
-6.203,0.613,0
-6.048,-0.588,0
5.487,-1.182,0
5.215,-0.762,0
4.709,-1.141,0
4.529,1.176,0
6.333,0.801,0
-6.712,2.047,0
6.655,-1.314,0
6.633,2.123,0
6.421,-0.933,0
4.636,-0.699,0
6.172,2.101,0
6.013,1.129,0
5.732,0.111,0
8.594,2.286,0
-7.332,0.939,0
6.222,-1.799,0
5.993,-1.430,0
6.881,0.347,0
-5.965,0.144,0
5.864,0.596,0
6.071,-1.483,0
4.474,1.675,0
-7.923,0.294,0
4.616,-0.655,0
-6.046,1.634,0
-3.036,0.667,0
6.503,-1.856,0
4.113,-3.066,0
6.751,0.982,0
6.157,-1.595,0
6.402,0.182,0
5.853,0.002,0
-6.706,0.384,0
-6.232,-1.472,0
5.001,0.660,0
6.627,0.542,0
7.187,-1.917,0
4.393,-1.769,0
-6.290,0.225,0
-6.639,0.993,0
3.741,1.292,0
-5.279,-1.105,0
-6.339,-0.165,0
6.627,2.670,0
-6.117,0.850,0
7.375,-1.791,0
6.300,-0.533,0
5.419,-1.391,0
-5.540,0.851,0
6.087,-1.551,0
6.585,-0.684,0
5.428,-0.306,0
5.515,0.254,0
6.814,-0.291,0
7.692,1.346,0
-6.021,1.594,0
6.345,-2.415,0
5.796,1.083,0
6.164,0.026,0
-4.648,-0.537,0
6.673,1.675,0
5.695,0.069,0
4.636,-0.381,0
6.554,-0.456,0
5.533,0.521,0
6.801,0.975,0
5.922,1.121,0
6.205,1.333,0
4.673,0.251,0
6.775,-0.315,0
-5.264,-0.146,0
6.455,2.597,0
-5.735,-1.248,0
5.547,1.230,0
5.787,0.320,0
5.161,-1.567,0
-7.373,-2.397,0
-7.176,-0.819,0
3.822,-0.997,0
6.100,-0.773,0
-6.121,0.700,0
-5.881,-0.612,0
-6.627,0.474,0
5.383,0.044,0
4.212,-0.586,0
-5.639,-0.101,0
5.984,-1.835,0
4.190,3.231,0
6.287,1.674,0
5.878,-0.643,0
5.747,1.101,0
6.249,0.252,0
-6.317,-0.517,0
6.274,-0.544,0
6.627,-1.180,0
-5.800,-0.987,0
-8.015,-0.035,0
6.900,-0.119,0
6.261,1.367,0
5.959,-0.520,0
4.648,0.013,0
5.422,1.974,0
5.847,-2.676,0
-6.360,-0.836,0
-5.501,-1.048,0
5.651,0.120,0
-5.837,0.422,0
-5.726,1.152,0
-6.595,1.456,0
-5.296,1.903,0
-7.282,2.367,0
5.541,3.246,0
6.468,1.180,0
-5.783,-0.472,0
-6.675,1.076,0
6.636,-1.504,0
-7.166,-1.002,0
5.820,-2.955,0
-6.186,-0.094,0
7.763,0.087,0
6.797,2.242,0
-6.418,0.967,0
6.883,2.068,0
-6.213,1.207,0
5.039,1.474,0
-5.386,1.190,0
6.353,-1.156,0
6.210,0.218,0
-5.440,-0.072,0
6.944,-0.832,0
-7.310,-0.324,0
6.047,-3.055,0
6.039,-1.412,0
5.218,2.074,0
4.463,0.637,0
-6.140,0.213,0
-5.669,-0.481,0
7.146,-0.042,0
-3.869,0.889,0
-5.297,0.404,0
3.828,1.668,0
5.254,1.463,0
-5.272,-0.323,0
5.632,-0.610,0
-6.462,0.307,0
-5.899,-0.784,0
-6.158,-0.703,0
-5.030,1.382,0
5.753,-0.917,0
-5.535,-1.228,0
-6.652,-0.328,0
-5.749,-0.275,0
6.204,2.021,0
-4.807,1.004,0
5.741,0.631,0
7.247,0.367,0
5.625,-0.876,0
-5.373,0.461,0
7.348,3.155,0
5.900,1.355,0
3.867,-0.782,0
5.432,-1.472,0
5.848,1.381,0
4.957,-2.447,0
5.197,0.505,0
5.963,0.151,0
-5.242,1.190,0
5.449,-0.155,0
4.791,0.949,0
-6.961,1.610,0
6.686,-1.413,0
5.094,-0.040,0
5.240,-1.256,0
7.845,1.624,0
7.025,0.101,0
5.094,1.131,0
5.066,0.793,0
8.301,-2.075,0
-5.776,0.988,0
4.538,-1.776,0
4.784,1.838,0
7.408,1.242,0
-4.828,-1.249,0
4.961,-0.829,0
5.290,0.571,0
5.744,-0.458,0
-7.002,2.467,0
4.204,1.477,0
4.545,-1.156,0
4.672,-1.350,0
-4.941,-0.148,0
6.699,1.242,0
-5.694,2.237,0
6.237,-1.585,0
5.704,-0.998,0
6.335,-1.063,0
-5.538,0.439,0
6.031,-1.147,0
6.573,-1.597,0
6.010,1.172,0
-4.848,1.009,0
7.006,-2.213,0
-5.520,0.629,0
5.751,0.311,0
7.081,-2.115,0
6.111,-0.037,0
5.830,-0.885,0
6.960,-0.499,0
-5.652,1.107,0
5.390,1.228,0
6.579,-0.012,0
6.941,2.001,0
6.370,-1.610,0
-5.120,-0.724,0
6.115,0.895,0
-6.583,1.007,0
6.522,1.106,0
-6.386,0.052,0
5.504,-1.087,0
-6.180,1.933,0
6.284,-1.210,0
6.128,0.963,0
6.297,0.133,0
4.971,0.188,0
5.579,1.893,0
5.670,-1.574,0
4.805,-0.970,0
2.955,0.708,0
6.090,-1.835,0
5.598,2.847,0
6.396,-1.028,0
-5.395,0.142,0
4.231,0.868,0
5.992,1.438,0
6.867,1.708,0
4.239,2.718,0
-7.455,-1.470,0
6.667,-3.185,0
5.088,1.522,0
6.533,0.103,0
-5.594,1.120,0
6.004,-0.437,0
6.636,0.262,0
-6.679,-1.603,0
6.787,-1.457,0
6.566,1.642,0
6.653,0.593,0
6.289,1.287,0
-5.036,-1.059,0
6.251,-1.907,0
7.305,0.114,0
-7.002,-0.118,0
6.162,1.893,0
6.274,0.181,0
4.831,1.442,0
8.439,0.640,0
-4.554,0.569,0
6.545,1.871,0
5.583,-2.256,0
-7.190,0.499,0
6.475,-0.954,0
-6.628,-1.076,0
6.007,-0.473,0
6.140,-0.962,0
6.025,2.145,0
4.678,-0.963,0
-6.347,-0.346,0
6.279,2.561,0
-6.054,0.754,0
-6.932,1.068,0
-6.431,2.018,0
5.744,-2.085,0
5.172,0.505,0
-4.248,-0.578,0
-6.500,0.592,0
-5.332,-0.978,0
6.195,0.490,0
5.718,0.855,0
5.528,-0.625,0
5.630,1.171,0
6.173,-2.153,0
6.704,0.878,0
5.270,0.657,0
4.667,-1.273,0
4.859,-0.867,0
5.447,-0.531,0
5.720,-2.249,0
5.173,-3.216,0
5.048,-1.149,0
5.587,-0.702,0
-5.086,0.171,0
6.904,1.586,0
-4.304,-1.453,0
6.326,1.315,0
-5.613,-0.064,0
4.658,2.353,0
6.395,-0.298,0
6.840,1.298,0
5.950,-1.821,0
-5.900,0.424,0
-4.867,1.105,0
5.460,-2.858,0
-5.114,-0.595,0
-5.886,0.861,0
5.556,1.179,0
2.555,-0.210,0
5.442,0.725,0
8.454,-1.032,0
-7.262,0.696,0
-6.137,-0.093,0
-6.166,-0.462,0
5.839,0.093,0
4.382,1.561,0
6.675,1.318,0
5.971,-0.558,0
5.056,1.033,0
7.220,0.754,0
5.400,-3.085,0
-4.296,-0.338,0
5.182,0.453,0
5.994,-0.548,0
5.645,1.132,0
-5.654,-0.140,0
5.892,4.097,0
6.628,-1.174,0
-6.217,-0.106,0
5.741,-2.151,0
-4.818,-0.076,0
6.610,0.036,0
-4.093,1.573,0
-6.590,0.135,0
5.460,-1.504,0
-5.261,1.950,0
7.454,-0.279,0
6.495,-1.324,0
-7.493,0.889,0
5.172,-1.431,0
5.554,-0.577,0
5.918,-1.834,0
7.474,-1.909,0
6.628,-1.613,0
-5.787,0.910,0
5.949,0.092,0
5.336,-0.753,0
5.303,0.804,0
6.042,-1.391,0
6.283,-0.718,0
7.292,-0.257,0
7.370,0.276,0
4.952,-0.985,0
5.029,-1.073,0
7.501,-1.804,0
5.540,-1.507,0
5.713,-2.494,0
4.627,1.258,0
-7.144,-1.216,0
6.246,1.486,0
-5.430,0.163,0
-4.186,-0.367,0
7.379,1.449,0
-5.429,-0.896,0
5.286,1.762,0
7.031,0.902,0
-5.585,0.578,0
7.187,-0.333,0
-5.386,-0.812,0
-5.951,0.721,0
4.944,1.581,0
-4.842,1.209,0
6.968,-0.122,0
-6.964,2.489,0
5.714,0.002,0
4.527,0.543,0
-7.042,0.916,0
6.168,0.028,0
5.813,0.848,0
4.809,-1.435,0
6.631,1.503,0
8.627,0.403,0
5.281,-2.192,0
-6.328,0.819,0
5.570,-1.664,0
8.642,-1.103,0
4.077,-2.073,0
-6.479,0.871,0
-6.048,0.707,0
6.289,0.952,0
-4.609,-0.420,0
5.398,0.010,0
7.234,-0.371,0
5.689,-0.054,0
4.368,-1.925,0
5.847,-2.692,0
-6.877,-0.214,0
-5.496,0.651,0
-6.070,-0.610,0
5.525,-1.794,0
5.573,-1.408,0
6.512,-0.015,0
-5.367,1.850,0
-5.138,-0.508,0
-6.179,0.603,0
6.475,1.383,0
-6.295,-0.399,0
6.457,0.604,0
5.195,1.487,0
6.540,-0.074,0
5.065,-0.723,0
5.962,0.512,0
4.796,1.710,0
5.589,1.064,0
6.792,0.616,0
4.992,-3.034,0
4.766,-2.246,0
5.296,-1.900,0
6.439,0.150,0
5.914,0.889,0
7.326,-1.670,0
-5.030,0.123,0
5.428,-1.424,0
6.392,1.618,0
5.365,-0.523,0
5.295,-0.748,0
6.806,0.940,0
5.745,1.437,0
6.164,-2.398,0
-7.186,-2.942,0
4.906,-1.503,0
5.533,-1.363,0
5.872,-2.898,0
5.050,-0.564,0
5.676,0.118,0
6.435,-0.265,0
-5.339,1.426,0
5.654,-2.539,0
5.884,-1.025,0
-5.106,-0.100,0
-7.412,1.863,0
5.554,-0.383,0
-7.661,-0.055,0
4.870,-0.431,0
4.859,-0.430,0
-6.609,0.899,0
-6.268,0.026,0
-5.704,0.840,0
-6.470,-0.185,0
6.211,0.763,0
-6.367,1.249,0
-7.020,0.392,0
-6.243,-0.049,0
4.868,-1.347,0
-4.289,0.128,0
7.194,0.444,0
-6.155,0.633,0
-4.845,-0.231,0
-5.996,-1.572,0
-5.938,1.968,0
4.219,1.301,0
-7.048,1.607,0
-4.649,-0.950,0
-6.135,-1.526,0
-6.588,0.285,0
7.607,-1.025,0
-5.634,-0.574,0
7.305,-1.140,0
-5.177,-0.138,0
5.881,1.215,0
-6.081,-2.036,0
5.022,-1.452,0
6.967,1.086,0
-5.555,1.910,0
5.827,0.726,0
4.409,0.478,0
-5.716,-0.814,0
7.325,-2.364,0
6.305,2.388,0
-6.263,0.593,0
5.678,2.454,0
5.041,2.548,0
6.713,-1.306,0
5.954,1.049,0
-6.353,0.377,0
-7.447,-1.329,0
-5.295,0.759,0
-5.229,-0.076,0
-5.395,1.178,0
7.297,-0.274,0
5.872,1.419,0
-7.409,-1.135,0
5.148,-0.450,0
6.435,0.289,0
3.832,-1.946,0
5.176,-0.586,0
-7.295,-1.071,0
7.532,0.247,0
4.685,-2.009,0
5.053,0.249,0
-4.582,-0.553,0
-8.627,-1.331,0
-5.296,0.367,0
-6.652,-0.445,0
4.771,2.294,0
5.501,-0.781,0
7.970,-1.014,0
5.786,-0.349,0
-6.620,0.885,0
4.753,-1.934,0
7.073,1.399,0
-5.927,-0.260,0
-6.042,0.583,0
5.814,1.985,0
6.174,1.729,0
-6.552,-0.236,0
6.906,-0.329,0
6.885,2.288,0
6.959,-2.660,0
-5.355,0.624,0
5.950,1.866,0
-4.122,-1.117,0
5.961,-0.490,0
-7.156,1.429,0
4.824,-0.144,0
6.371,2.468,0
7.097,2.332,0
5.756,-0.227,0
-5.990,-1.750,0
-5.089,-0.483,0
6.224,-2.433,0
8.256,0.941,0
-5.787,-0.352,0
-4.296,0.652,0
4.647,-0.021,0
5.663,-0.282,0
6.625,-0.586,0
-3.925,-0.794,0
5.295,-0.313,0
5.258,0.103,0
-5.558,-0.540,0
-4.341,1.743,0
-5.258,-1.410,0
6.928,1.238,0
-7.268,-0.905,0
4.922,-0.625,0
-6.970,-0.244,0
6.780,-0.288,0
8.120,-0.570,0
3.207,-1.365,0
5.834,2.340,0
6.144,0.212,0
-3.690,-2.707,0
6.552,1.016,0
-5.161,-0.942,0
5.516,0.100,0
5.801,0.766,0
7.160,1.870,0
-5.644,-0.241,0
4.854,1.949,0
5.989,-0.388,0
7.486,-2.474,0
5.838,1.503,0
4.484,0.924,0
-5.657,-0.871,0
5.810,-2.061,0
6.337,-1.437,0
-6.930,-0.150,0
-5.366,-0.018,0
6.903,1.351,0
-4.477,0.474,0
5.181,-0.554,0
5.618,0.688,0
-6.498,1.368,0
5.263,0.969,0
4.084,-0.020,0
5.633,0.064,0
5.828,-2.948,0
-5.185,-1.832,0
6.003,-2.526,0
-5.585,1.495,0
4.984,1.889,0
-6.731,0.772,0
5.328,1.656,0
5.580,-1.901,0
-6.245,0.344,0
6.139,0.586,0
7.674,2.702,0
-6.554,0.800,0
5.140,-0.024,0
8.294,-0.334,0
-7.212,0.054,0
4.573,0.173,0
6.565,0.527,0
-4.490,0.075,0
5.249,0.339,0
5.174,-0.650,0
5.628,0.646,0
6.444,-1.739,0
6.856,-0.638,0
6.341,1.556,0
6.671,-1.640,0
-6.768,1.205,0
6.418,-1.224,0
5.435,-0.117,0
6.880,0.858,0
4.470,-1.114,0
-6.097,-0.075,0
7.338,0.802,0
5.586,-1.175,0
5.622,1.011,0
6.787,1.076,0
-5.415,0.068,0
-5.174,-1.300,0
-6.160,0.470,0
8.174,2.296,0
6.172,0.831,0
6.548,0.224,0
-6.164,0.325,0
7.500,-1.106,0
8.525,-0.660,0
5.601,1.236,0
-4.182,1.359,0
5.910,1.416,0
-7.610,-0.008,0
-4.088,-1.336,0
6.661,1.318,0
-8.433,0.552,0
6.380,-1.209,0
3.714,-1.629,0
6.820,-1.240,0
6.684,-0.104,0
5.713,0.269,0
4.376,0.575,0
-5.572,-1.236,0
3.632,-0.953,0
6.718,0.873,2
-6.247,-0.318,2
-5.992,-0.186,2
5.149,-1.111,2
0.375,1.353,1
2.378,-1.498,1
4.433,1.489,2
4.109,1.156,2
7.102,-1.894,2
-6.957,-0.493,2
1.410,-1.482,1
5.445,3.400,2
4.381,1.115,2
2.799,1.947,1
6.764,-1.257,2
6.718,-1.967,2
1.175,-4.488,1
2.691,-0.429,1
2.555,-0.552,1
5.187,-1.395,2
4.955,2.259,2
6.534,1.344,2
0.077,-2.027,1
3.175,-1.331,1
6.449,-0.686,2
0.712,-1.110,1
5.320,0.154,2
-6.803,-0.286,2
5.839,2.416,2
2.703,-0.545,1
1.855,-2.283,1
-6.897,-0.159,2
6.417,0.049,2
3.762,-0.497,1
1.875,0.906,1
2.234,-0.252,1
0.535,0.580,1
4.648,-1.473,2
5.047,1.516,2
3.028,1.623,1
4.955,0.999,2
-4.629,-0.605,2
3.261,-0.116,1
6.586,0.587,2
1.234,-2.034,1
3.069,0.758,1
6.656,0.058,2
-6.315,1.249,2
1.980,-0.924,1
5.342,-0.220,2
5.563,0.698,2
1.337,1.002,1
1.096,1.075,1
6.808,2.662,2
6.602,0.075,2
0.530,2.246,1
-6.260,-0.351,2
5.104,-0.495,2
-7.034,-0.638,2
2.216,1.072,1
8.046,-0.813,2
6.491,1.419,2
6.130,-0.991,2
-6.402,-0.591,2
2.298,-0.317,1
1.413,0.247,1
3.023,1.961,1
4.428,0.150,2
0.666,1.240,1
5.115,0.100,2
5.992,1.663,2
0.379,-1.048,1
0.357,0.471,1
-4.467,-2.073,2
6.499,-2.331,2
4.948,-1.354,2
6.346,3.120,2
4.840,-0.273,2
1.446,0.112,1
-6.779,-0.276,2
2.470,0.737,1
1.851,-0.220,1
1.336,0.298,1
7.588,-0.840,2
2.903,-1.056,1
6.531,0.812,2
5.544,-1.236,2
1.946,-2.335,1
7.365,-0.313,2
4.549,-0.370,2
2.933,1.150,1
-6.733,-0.399,2
4.856,2.125,2
7.726,0.227,2
5.343,0.909,2
2.465,1.642,1
6.192,-1.148,2
5.737,-2.145,2
1.986,1.313,1
3.040,-0.508,1
4.257,-0.906,1
3.871,1.908,2
4.920,-1.708,2
2.526,1.398,1
-4.862,-2.208,2
2.342,-0.668,1
0.871,-0.098,1
4.915,0.594,2
2.175,-1.546,1
-4.499,0.190,2
2.885,-1.171,1
4.551,-0.238,2
5.356,-0.553,2
-6.765,-1.725,2
0.632,1.085,1
3.103,2.850,1
6.883,-0.472,2
2.507,-1.787,1
1.587,0.098,1
5.360,-1.711,2
3.172,1.424,1
-4.712,0.563,2
3.340,-2.054,1
6.116,-0.465,2
1.188,-2.186,1
1.127,-0.007,1
-6.681,-0.081,2
6.302,-0.905,2
-6.204,-1.026,2
2.470,-0.966,1
2.025,-1.267,1
6.588,1.595,2
1.809,-2.001,1
2.357,2.008,1
5.800,-0.356,2
4.704,-0.892,2
5.039,0.007,2
1.291,0.023,1
0.934,2.221,1
5.950,-1.051,2
1.925,-2.119,1
-5.261,-1.640,2
1.413,-0.241,1
1.831,-0.522,1
3.471,1.309,1
1.950,-1.105,1
4.135,-0.992,2
-6.955,-0.282,2
6.971,0.446,2
3.078,-0.746,1
3.234,-0.436,1
-3.740,0.846,2
7.054,1.343,2
-3.580,1.067,2
-5.125,-0.663,2
-5.168,0.010,2
6.547,-0.258,2
3.004,0.235,1
4.355,-0.582,2
1.268,-0.559,1
-6.898,0.633,2
-5.438,-0.436,2
6.353,1.785,2
3.918,1.216,1
2.292,0.078,1
-6.657,-1.392,2
5.917,-0.040,2
-5.199,-0.490,2
-4.720,0.507,2
7.903,-0.638,2
6.473,-2.968,2
6.713,2.214,2
2.504,-0.118,1
-6.033,0.692,2
5.921,-1.094,2
3.215,0.137,1
6.460,-0.204,2
1.786,-1.272,1
2.672,-1.636,1
1.433,0.042,1
1.396,2.147,1
1.278,-1.088,1
2.731,-0.866,1
-0.311,1.955,1
2.568,-1.388,1
1.415,1.173,1
1.930,0.439,1
2.184,-0.764,1
4.977,0.516,2
5.923,2.251,2
2.679,2.018,1
2.857,1.100,1
2.108,1.069,1
0.811,-2.216,1
5.485,-2.286,2
1.471,-1.219,1
0.947,0.010,1
5.859,1.330,2
-6.020,-0.467,2
0.056,-1.953,1
1.464,0.042,1
5.885,-0.740,2
0.770,0.483,1
-6.763,0.651,2
-6.022,0.949,2
1.256,-0.703,1
-4.699,-0.545,2
0.010,0.479,1
0.886,-2.021,1
6.679,-0.887,2
6.641,0.660,2
1.012,0.674,1
3.878,0.683,2
1.749,-0.003,1
8.253,-1.148,2
5.906,-1.294,2
5.530,-0.425,2
6.562,-0.091,2
3.531,3.065,1
2.010,-1.292,1
-6.018,1.975,2
-5.309,1.024,2
5.714,1.258,2
2.333,-0.301,1
4.417,1.516,2
0.852,0.034,1
2.903,-2.030,1
-0.126,2.433,1
0.068,-1.300,1
3.318,-0.526,1
2.587,0.591,1
2.490,1.502,1
-6.300,0.246,2
2.257,1.077,1
6.555,-0.776,2
0.738,-0.864,1
5.163,0.650,2
3.610,1.905,1
6.266,-1.671,2
-6.514,-0.332,2
4.658,1.944,2
7.439,-0.629,2
5.184,0.843,2
1.489,1.607,1
2.923,1.534,1
2.198,2.310,1
4.549,0.599,1
3.016,2.238,1
7.222,1.826,2
4.463,-1.079,2
1.966,0.442,1
0.679,1.465,1
7.682,2.198,2
5.309,-0.861,2
6.961,1.177,2
1.469,-0.524,1
1.837,-0.719,1
-0.184,-1.831,1
5.308,1.352,2
-7.206,0.780,2
4.839,0.154,2
2.723,0.110,1
1.749,0.934,1
-5.829,0.322,2
3.325,0.027,1
0.545,2.000,1
5.935,0.888,2
6.070,2.828,2
1.558,-2.166,1
4.078,-0.453,2
1.749,-1.377,1
6.125,-0.309,2
-7.814,-0.828,2
7.324,1.042,2
3.407,-1.065,1
1.727,-3.162,1
-5.394,0.318,2
1.897,1.600,1
6.332,1.217,2
2.805,0.469,1
-7.427,-1.432,2
5.219,1.468,2
0.569,-0.750,1
2.269,-0.152,1
4.293,1.947,2
-5.652,1.317,2
2.083,1.058,1
4.789,1.868,2
5.983,0.676,2
3.276,2.492,1
1.534,1.218,1
1.754,-0.527,1
5.672,-3.157,2
0.939,-1.517,1
-6.336,0.090,2
-6.667,0.451,2
0.438,-1.511,1
2.513,-1.062,1
2.972,-0.972,1
2.728,-1.695,1
1.221,1.406,1
0.116,-1.237,1
5.564,-1.297,2
0.861,-1.005,1
2.982,-1.928,1
2.267,1.093,1
7.779,-0.381,2
2.411,-0.319,1
3.798,-0.874,1
5.593,-2.722,2
7.681,-0.505,2
1.059,-1.008,1
4.881,0.174,2
3.053,-1.564,1
-6.044,0.937,2
7.449,-1.646,2
6.062,0.951,2
1.171,-1.278,1
7.362,-0.538,2
-5.781,1.103,2
7.299,1.108,2
1.273,1.270,1
4.795,-1.620,2
4.466,-1.284,2
-5.453,-0.070,2
5.442,-0.718,2
5.881,0.138,2
-5.969,0.703,2
0.925,-1.724,1
5.679,-1.031,2
4.360,-2.627,1
1.199,-1.139,1
5.001,-1.068,2
2.666,2.978,1
3.561,2.361,1
-5.554,1.419,2
6.120,0.663,2
-5.447,-0.150,2
2.093,1.099,1
-5.297,0.104,2
7.430,0.006,2
5.637,-0.198,2
-5.407,-0.753,2
2.025,0.818,1
1.370,0.476,1
1.352,0.698,1
1.370,1.882,1
-7.029,-1.013,2
8.165,0.851,2
4.903,-0.000,1
0.910,-0.653,1
1.082,1.729,1
5.881,-2.456,2
2.638,-0.573,1
1.970,1.016,1
1.979,0.470,1
-5.771,0.548,2
5.276,-0.671,2
4.668,-1.964,2
5.825,-0.019,2
7.193,-1.935,2
1.053,-1.335,1
2.109,-1.199,1
7.027,-0.830,2
4.794,-0.665,1
5.415,-0.396,2
-3.756,0.415,2
2.864,-1.418,2
5.148,-0.458,2
6.956,-0.540,2
5.698,-0.018,2
-3.955,-0.535,2
7.429,1.437,2
-7.047,-0.836,2
2.931,-0.932,1
-5.516,0.248,2
0.953,0.133,1
1.074,1.053,1
1.715,-2.419,1
-5.641,0.927,2
4.654,-0.075,2
5.631,1.602,2
2.934,2.165,1
3.354,-1.378,1
1.525,0.001,1
2.475,2.007,1
1.147,0.215,1
7.899,0.513,2
5.343,0.135,2
2.032,1.768,1
6.111,0.572,2
-5.669,0.628,2
2.454,2.060,1
1.520,-1.491,1
1.127,2.255,1
2.465,0.741,1
3.856,1.324,1
4.964,1.163,2
2.853,-0.195,1
2.799,-0.971,1
0.483,0.169,1
7.430,-0.153,2
1.425,1.029,1
1.841,0.687,1
4.785,-0.596,2
-5.726,-1.472,2
5.332,0.361,2
6.717,-4.174,2
3.270,-1.688,1
1.399,0.880,1
3.204,-1.953,1
2.314,1.850,1
5.873,0.216,2
3.036,-0.634,1
-6.167,-0.267,2
2.768,-1.959,1
-5.328,-0.874,2
1.996,3.277,1
-5.089,1.313,2
-5.792,1.063,2
2.640,0.425,1
-5.164,1.577,2
2.979,-2.108,1
6.533,-0.537,2
7.099,-1.423,2
-5.557,-0.068,2
1.812,0.983,1
-5.539,-2.033,2
7.219,-2.941,2
0.802,0.736,1
-7.020,-1.815,2
1.107,-1.050,1
2.573,2.147,1
3.615,1.362,1
1.866,-2.054,1
6.400,-1.792,2
1.921,-0.067,1
2.043,1.296,1
5.919,-0.394,2
5.917,-1.783,2
7.293,1.931,2
0.902,2.205,1
5.649,-1.597,2
2.306,-0.793,1
2.564,0.809,1
6.533,1.080,2
-8.352,0.858,2
1.878,-1.499,1
5.614,1.744,2
5.892,-0.067,2
6.029,-2.403,2
3.001,2.235,1
0.060,-0.435,1
4.953,0.224,1
2.561,0.626,1
5.046,0.881,2
6.867,-0.993,2
2.138,1.269,1
2.498,1.294,1
7.516,-0.716,2
6.463,-1.021,2
8.369,-1.868,2
6.057,1.552,2
4.570,-1.308,2
-6.842,-1.418,2
7.169,0.707,2
5.758,-0.760,2
5.783,0.512,2
7.617,3.547,2
6.199,0.070,2
7.690,-0.405,2
2.420,-1.681,1
3.786,-2.741,1
6.188,-0.456,2
2.529,-2.481,1
7.122,0.002,2
1.456,2.322,1
-5.994,0.464,2
3.939,2.342,2
2.651,-0.504,1
1.561,-1.845,1
5.889,-0.893,2
5.247,2.819,2
1.873,-2.258,1
1.757,-1.545,1
1.168,-0.239,1
5.149,-0.868,2
4.749,3.318,2
6.658,-0.422,2
3.881,0.715,2
2.440,1.781,1
1.725,-1.612,1
6.288,0.310,2
1.409,-1.105,1
4.392,0.413,2
5.938,2.331,2
6.920,-1.127,2
5.384,-1.501,2
-6.120,-0.680,2
5.626,-0.540,2
6.425,1.537,2
0.831,0.103,1
2.503,1.740,1
3.153,-0.604,1
5.460,-1.184,2
1.858,0.781,1
2.008,-0.578,1
0.412,2.464,1
5.420,1.555,2
3.766,-1.186,2
3.649,2.114,1
1.118,-0.025,1
5.314,0.638,2
-4.762,0.036,2
0.293,0.762,1
1.038,1.327,1
2.321,0.137,1
3.009,1.361,1
1.724,-0.828,1
1.306,1.325,1
1.417,0.541,1
-4.956,-1.072,2
-5.321,-0.692,2
5.457,-0.295,2
2.515,-2.084,1
3.718,1.702,1
2.436,1.443,1
2.773,1.047,1
6.113,0.730,2
6.424,-0.166,2
5.248,-1.427,2
2.158,-1.368,1
-5.984,0.009,2
5.382,-0.241,2
4.102,2.099,1
1.594,-0.274,1
1.693,-1.494,1
2.053,0.771,1
2.524,-0.278,1
-5.557,1.027,2
3.182,0.505,1
0.881,0.756,1
0.550,1.057,1
3.006,1.453,2
1.633,2.411,1
1.648,-2.257,1
2.275,1.456,1
0.849,0.731,1
3.471,1.808,1
-6.102,0.302,2
2.324,-2.405,1
1.924,-0.713,1
3.528,-0.544,1
2.776,0.408,1
-4.250,0.096,2
1.891,0.050,1
-4.194,0.658,2
3.273,-1.047,1
2.136,1.011,1
6.451,-0.621,2
2.426,-0.633,1
6.360,2.276,2
4.630,0.283,1
2.677,-1.511,1
2.075,-1.830,1
0.500,-0.115,1
3.084,0.744,1
3.246,-1.178,1
2.491,1.802,1
6.176,0.263,2
3.388,2.189,1
2.073,0.359,1
5.455,1.266,2
-5.725,-0.700,2
2.583,0.149,1
5.647,0.327,2
-5.268,-0.175,2
2.793,-2.061,1
2.184,-2.343,1
2.620,2.551,1
4.492,1.313,2
0.525,-2.214,1
6.439,-1.927,2
5.713,-0.401,2
6.339,0.007,2
6.238,1.006,2
3.813,1.207,1
1.853,0.992,1
-5.746,-1.218,2
1.000,0.150,1
4.225,-1.436,2
3.378,-3.503,1
7.192,-2.132,2
-7.516,-0.985,2
1.343,1.716,1
2.215,1.420,1
6.974,0.131,2
1.856,-0.472,1
-4.197,0.948,2
4.041,-1.456,2
4.950,0.614,2
0.435,1.057,1
1.759,-0.504,1
5.356,-3.116,2
6.441,-0.154,2
6.189,-0.041,2
2.953,-1.660,1
-7.016,-0.465,2
0.490,1.618,1
6.505,-1.274,2
4.450,1.604,2
7.193,0.314,2
7.190,-2.964,2
-6.014,1.536,2
4.677,-0.348,2
3.033,-0.544,1
1.220,-3.762,1
6.097,0.120,2
-6.841,-0.417,2
5.766,-1.242,2
6.625,-2.045,2
-5.631,0.589,2
5.729,-0.618,2
-6.339,-0.624,2
3.309,-1.220,1
5.709,-1.666,2
2.764,-1.694,1
1.892,0.080,1
1.742,-0.338,1
2.498,-1.780,1
-7.864,1.199,2
8.323,-0.355,2
5.916,-0.133,2
6.483,-0.712,2
-5.692,-0.086,2
2.168,0.304,1
0.891,-0.433,1
2.631,1.113,1
-6.210,0.194,2
2.792,-0.874,1
-5.545,-1.698,2
1.011,1.240,1
6.044,-0.456,2
1.479,-0.795,1
2.989,-3.095,1
6.332,-2.350,2
2.789,-1.598,1
2.176,0.285,1
4.595,1.525,2
6.793,-1.107,2
6.261,0.219,2
6.317,0.347,2
0.920,-0.639,1
4.854,2.778,2
6.435,1.162,2
4.869,0.544,2
0.599,-0.017,1
2.183,1.746,1
3.693,0.820,2
-6.251,1.030,2
2.168,-0.530,1
-6.032,1.617,2
7.322,0.960,2
4.187,-1.357,2
-0.255,1.947,1
2.180,0.355,1
3.695,-0.023,2
-4.092,-1.222,2
5.558,1.322,2
5.762,0.636,2
4.622,1.513,2
6.079,-1.952,2
1.740,1.239,1
3.271,-1.903,1
5.887,-1.437,2
3.549,0.209,1
-6.040,-0.484,2
6.829,-1.682,2
3.261,0.858,1
7.046,-1.153,2
0.934,0.622,1
6.025,3.057,2
0.957,1.998,1
6.192,-3.249,2
2.082,0.585,1
2.057,0.571,1
-7.190,-1.187,2
2.731,-0.877,1
1.820,1.883,1
1.215,0.946,1
3.993,1.540,2
4.005,1.772,1
4.662,1.598,1
7.689,1.150,2
1.777,0.093,1
-6.556,0.873,2
2.170,-0.601,1
2.129,1.697,1
1.783,-0.509,1
4.010,0.505,1
-4.741,-1.297,2
1.387,2.220,1
0.532,-0.994,1
4.927,-0.385,2
2.517,1.697,1
5.960,0.327,2
3.419,-2.058,1
2.637,0.834,1
-3.985,-0.905,2
1.908,-0.450,1
6.004,-1.446,2
7.258,1.225,2
5.431,0.327,2
1.631,-0.523,1
3.704,0.117,1
2.096,0.207,1
1.419,-0.886,1
1.370,1.470,1
2.524,-1.109,1
7.257,1.569,2
5.480,-0.230,2
1.397,-0.815,1
1.862,-2.154,1
2.040,-1.522,1
1.127,-1.366,1
1.627,-1.616,1
-4.029,-1.143,2
8.015,0.848,2
-4.258,-0.264,2
1.091,-1.594,1
6.247,-0.507,2
-4.268,0.379,2
4.167,-0.951,1
5.962,-0.076,2
1.155,0.832,1
6.530,0.364,2
3.498,-0.527,1
-5.271,1.566,2
5.681,1.734,2
1.448,0.282,1
-6.853,2.095,2
-5.087,-0.594,2
-5.786,0.547,2
2.057,3.132,1
6.302,0.829,2
7.031,0.953,2
0.935,-0.972,1
6.038,-0.694,2
6.212,0.151,2
3.521,-0.197,1
6.729,-0.409,2
0.460,0.055,1
-6.149,-0.341,2
2.876,-0.856,1
3.133,-0.981,1
1.271,2.322,1
2.396,0.860,1
0.614,1.214,1
1.847,0.539,1
3.932,-3.965,2
3.502,-2.487,1
-4.729,-0.222,2
6.777,0.187,2
3.427,0.748,1
-5.960,-0.936,2
1.523,0.525,1
1.970,1.286,1
0.942,-0.095,1
6.364,-1.443,2
1.617,1.298,1
1.007,0.958,1
5.891,-0.514,2
-6.175,0.320,2
4.809,-1.194,2
6.682,-1.518,2
1.271,1.141,1
-5.978,-1.040,2
1.927,-1.703,1
1.505,-2.050,1
7.608,-3.241,2
7.877,-2.356,2
5.862,-0.710,2
3.353,-1.039,1
1.256,-1.714,1
5.723,0.481,2
3.416,-0.235,1
4.331,0.054,2
-5.479,-0.655,2
4.404,1.188,2
1.582,-0.267,1
1.996,0.682,1
6.438,0.646,2
1.301,-1.900,1
1.419,-1.776,1
2.459,2.924,1
2.266,1.726,1
2.292,-2.102,1
0.633,-1.732,1
1.607,-0.762,1
4.059,0.350,2
1.076,-3.126,1
5.866,-1.010,2
4.736,-0.860,2
6.717,-1.799,2
2.363,-0.246,1
7.366,0.005,2
2.211,-1.782,1
1.104,-0.353,1
5.774,1.984,2
7.417,1.963,2
6.870,1.468,2
-5.744,0.192,2
5.832,2.073,2
5.188,0.016,2
0.950,0.902,1
5.932,2.640,2
4.334,-0.572,1
3.956,-1.143,1
0.861,2.501,1
-4.385,0.804,2
5.837,-2.195,2
7.867,0.424,2
2.865,0.001,1
5.261,-2.085,2
1.701,-0.540,1
2.714,0.094,1
2.083,-2.064,1
3.277,0.371,1
3.938,-1.069,1
-4.257,1.161,2
3.301,-1.262,1
-6.058,1.558,2
-4.812,0.612,2
6.891,0.088,2
-5.984,1.259,2
1.887,1.133,1
1.314,0.175,1
3.287,-0.906,1
1.447,-2.451,1
-6.071,1.906,2
5.405,-0.674,2
7.885,-1.274,2
0.211,0.611,1
2.033,-1.279,1
6.589,0.582,2
5.634,0.277,2
6.212,-1.264,2
4.903,1.206,2
2.751,2.401,1
4.762,0.320,2
2.835,-1.402,1
2.859,-1.901,1
5.353,1.385,2
2.353,0.311,1
-6.788,1.597,2
1.244,-0.274,1
3.845,-0.872,2
0.865,3.191,1
2.665,0.496,1
2.211,3.359,1
2.056,1.655,1
-0.672,-1.698,1
1.996,0.712,1
3.490,1.118,1
0.942,1.681,1
5.766,0.940,2
3.136,-2.408,1
3.898,-1.591,1
7.552,-1.892,2
5.324,-0.872,2
4.652,0.614,2
1.664,0.973,1
5.520,3.162,2
2.919,-0.456,1
1.448,0.959,1
4.492,1.997,2
6.212,1.934,2
-6.213,0.008,2
2.291,0.872,1
1.062,1.487,1
0.699,-0.842,1
-0.053,1.350,1
4.499,1.258,2
4.351,-1.176,2
-5.919,1.741,2
3.570,2.180,1
0.757,-0.050,1
5.733,-3.798,2
2.386,-3.005,1
10.032,0.386,2
3.286,-1.056,1
2.469,-1.781,1
2.443,-0.085,1
4.121,-1.836,1
0.934,-0.783,1
-6.709,-0.115,2
0.669,1.261,1
4.509,-1.009,2
8.284,1.659,2
2.091,-1.270,1
6.242,0.100,2
-4.732,-0.363,2
6.203,-0.775,2
5.803,1.598,2
3.620,-1.501,1
-6.152,0.446,2
7.501,-0.193,2
-4.674,0.219,2
1.882,1.387,1
3.247,0.533,1
7.027,-0.780,2
5.725,2.447,2
2.113,0.417,1
2.291,1.835,1
0.731,-1.106,1
4.324,-2.329,2
7.721,-0.981,2
0.695,1.255,1
6.526,1.058,2
5.730,-0.694,2
0.591,2.691,1
7.665,-1.634,2
7.127,-1.104,2
-5.520,1.392,2
7.052,-1.336,2
4.918,1.358,2
0.563,0.839,1
7.212,1.466,2
1.986,1.862,1
1.554,-0.312,1
1.968,-0.958,1
5.284,-1.248,1
5.427,1.299,2
5.019,-2.889,2
2.500,-1.066,1
1.345,-1.449,1
3.813,-0.639,1
-5.212,-0.135,2
5.992,-2.041,2
7.271,-1.588,2
7.926,-1.979,2
5.625,-0.746,2
-6.577,0.659,2
6.445,-1.173,2
2.322,0.200,1
2.442,2.319,1
0.807,-0.964,1
2.090,-1.258,1
-3.419,1.787,2
0.633,0.082,1
7.106,-1.216,2
0.932,-1.063,1
1.533,-1.246,1
6.974,0.411,2
2.135,0.376,1
3.441,-0.971,1
2.779,1.511,1
-7.198,-2.413,2
0.915,3.099,1
4.501,-0.350,2
2.661,0.484,1
7.292,0.242,2
1.446,-2.072,1
5.615,1.095,2
2.461,2.074,1
1.576,2.238,1
3.039,1.224,1
1.565,0.740,1
1.966,0.418,1
5.659,-0.656,2
4.716,1.992,2
6.935,-1.063,2
0.987,-0.720,1
1.495,-2.798,1
3.425,-0.568,1
2.509,2.638,1
4.603,-2.440,2
-3.939,-1.527,2
-6.087,-0.226,2
1.011,1.173,1
-0.872,0.317,1
-4.903,1.709,2
-5.892,0.585,2
1.258,1.350,1
6.451,0.642,2
6.640,1.295,2
5.946,-0.741,2
2.420,1.190,1
-6.987,-0.251,2
1.599,-1.849,1
2.446,-0.580,1
2.456,-0.273,1
-6.803,0.270,2
2.635,-1.057,1
6.924,-1.547,2
2.595,1.595,1
2.564,0.112,1
4.949,-0.093,2
-6.482,0.515,2
5.501,-0.892,2
0.310,1.389,3
-4.127,-1.247,4
2.203,-2.822,3
1.031,1.771,3
-0.903,0.781,3
1.181,-3.281,3
-3.524,1.844,4
-2.358,0.993,4
0.802,0.741,3
3.621,0.724,3
0.998,0.058,3
-3.088,2.110,4
-3.214,-0.879,4
1.836,-0.976,3
1.721,0.569,3
-2.278,1.940,4
-3.536,1.042,4
1.089,-1.849,3
-2.899,0.395,4
0.251,-1.062,3
1.483,0.056,3
1.070,2.624,3
-3.064,-0.199,4
-1.856,-0.806,4
-1.800,-0.517,4
1.697,-0.615,3
-1.136,-0.544,4
0.705,-0.910,3
-1.200,-2.144,4
-3.800,-0.474,4
1.166,0.064,3
-1.066,1.239,4
-1.958,1.194,4
-0.985,0.265,4
2.022,2.891,3
2.866,-1.716,3
0.007,-0.963,4
-2.511,-1.868,4
0.053,3.354,3
2.955,1.015,3
-2.717,-4.269,4
1.902,1.664,3
-1.873,0.571,4
-1.493,-1.911,4
-1.776,0.450,4
-1.851,1.124,4
-2.853,-0.801,4
1.218,-3.244,3
-0.903,0.759,4
-1.557,-1.201,4
-2.978,0.999,4
-2.723,3.035,4
-0.266,0.118,4
-0.465,-2.937,4
-1.588,-1.423,4
1.732,0.465,3
-3.030,1.370,4
1.639,1.010,3
-0.985,-1.130,4
2.582,2.354,3
-3.244,2.475,4
-3.583,-1.039,4
-0.956,-0.721,4
-2.755,-2.468,4
0.461,0.468,3
3.699,-0.648,3
3.148,-0.127,3
-1.832,-1.399,4
3.124,-1.842,3
-2.205,1.725,4
-1.471,-0.685,4
2.586,1.631,3
1.051,-1.069,3
-3.437,0.569,4
-1.080,-0.394,4
-2.987,0.209,4
1.593,-0.911,3
-2.512,-0.255,4
2.248,1.004,3
-1.054,0.051,4
-0.607,-2.330,4
2.953,0.073,3
1.744,-1.292,3
-3.178,-0.666,4
-2.031,-2.609,4
-1.648,-3.716,4
-2.152,2.043,4
-3.411,1.827,4
3.251,-0.686,3
2.637,-2.070,3
-3.918,0.881,4
2.804,0.656,3
1.039,-1.237,3
2.354,-1.062,3
-1.595,0.880,4
-1.909,-0.994,4
2.912,1.513,3
-2.585,-0.985,4
-3.210,-0.622,4
0.893,-1.113,3
-1.273,0.767,4
-3.172,3.408,4
-2.559,1.017,4
-2.185,-1.079,4
1.120,-1.859,3
3.095,0.373,3
2.079,0.503,3
2.603,0.788,3
-1.146,1.036,4
-2.111,-1.635,4
-1.338,-1.009,4
-0.283,-2.172,3
-2.603,-0.438,4
2.695,-1.679,3
-2.047,-1.591,4
1.868,1.729,3
2.268,0.593,3
-2.226,-0.974,4
1.257,0.497,3
2.473,-0.356,3
-0.987,1.798,4
3.227,-2.293,3
-1.822,-0.900,4
-1.947,0.680,4
2.235,1.377,3
-1.973,-1.455,4
2.947,-0.500,3
1.082,1.679,3
-1.838,-0.815,4
1.867,2.014,3
-3.004,2.201,4
2.409,-1.713,3
3.165,-0.042,3
-2.942,-1.652,4
-1.781,-2.608,4
2.059,-0.056,3
2.171,1.792,3
2.866,-2.028,3
-2.975,0.724,4
2.587,-1.065,3
-1.559,-1.417,4
-2.785,1.085,4
-0.221,1.453,3
1.349,-0.803,3
1.339,0.824,3
2.620,-0.269,3
-2.015,-0.483,4
2.399,-0.311,3
-1.605,2.512,4
-2.765,-1.134,4
-2.191,0.062,4
2.269,2.870,3
1.526,-0.650,3
-1.671,0.268,4
-3.328,-1.719,4
2.404,-1.083,3
1.862,0.658,3
1.501,0.626,3
-1.104,-1.142,4
-2.013,-2.470,4
-1.379,1.078,4
-0.654,1.136,4
-2.337,0.700,4
-2.943,-0.099,4
3.404,-1.805,3
2.072,1.347,3
-0.994,1.063,4
1.128,-0.474,3
2.070,1.084,3
1.413,1.341,3
2.045,-1.075,3
1.806,2.574,3
3.083,1.639,3
-1.954,-3.034,4
1.271,-0.310,3
-2.169,0.498,4
3.394,-0.501,3
-4.249,0.228,4
1.459,0.614,3
-2.822,-1.581,4
-2.244,-0.304,4
1.175,0.513,3
1.787,0.766,3
1.700,1.554,3
2.737,-0.730,3
2.190,0.614,3
-1.297,0.235,4
2.711,1.104,3
1.746,-1.839,3
1.669,-2.053,3
0.686,1.177,3
-1.985,-1.258,4
-1.552,0.049,4
-2.019,2.614,4
-2.743,-1.113,4
-2.941,-1.328,4
1.407,1.119,3
2.639,-1.344,3
1.621,1.103,3
1.551,-0.195,3
-2.636,1.090,4
-3.634,-0.922,4
1.884,2.234,3
-3.320,1.722,4
1.479,0.340,3
-3.584,-0.942,4
-2.334,-0.508,4
0.136,2.015,3
-2.059,-0.678,4
1.596,2.257,3
2.698,1.336,3
1.792,0.780,3
0.270,-1.663,3
-1.743,-2.007,4
0.098,0.132,4
1.877,-0.628,3
2.796,-0.476,3
-3.685,-0.786,4
1.816,0.254,3
-1.542,0.868,4
-0.973,0.108,4
-2.244,0.094,4
1.574,1.917,3
0.699,-1.074,4
-3.339,0.061,4
1.136,1.408,3
3.433,-2.202,3
-0.264,-0.076,4
-0.744,0.071,4
-1.841,1.425,4
-0.599,1.632,4
0.747,-1.100,3
-2.751,-0.413,4
1.991,-0.605,3
3.999,2.498,3
-2.591,1.463,4
-1.059,-2.570,4
-0.597,-0.441,4
3.338,-0.388,3
-1.155,0.973,4
3.813,-2.434,3
-3.349,-1.301,4
-0.168,1.887,3
-2.013,1.053,4
2.706,-0.574,3
-2.378,2.979,4
-2.522,-2.175,4
-3.512,-0.069,4
-1.705,0.193,4
1.546,0.386,3
-0.835,-0.321,4
3.262,-0.540,3
-3.435,-1.173,4
3.512,0.695,3
2.424,-1.332,3
-2.977,2.225,4
-1.657,-2.259,4
2.704,-0.165,3
1.855,1.502,3
-0.438,-1.002,4
-1.431,2.568,4
-1.458,1.162,4
-2.398,-1.471,4
-2.419,-0.399,4
-1.585,0.698,4
2.257,1.084,3
2.825,1.727,3
-1.938,-0.042,4
-2.265,1.911,4
-3.293,-0.264,4
-2.318,-0.101,4
-2.234,-1.132,4
-1.552,1.558,4
-2.462,-0.425,4
-1.379,-0.239,4
2.220,1.284,3
0.595,2.579,4
-1.438,2.088,4
1.997,1.248,3
-1.945,-1.503,4
-1.922,0.425,4
1.759,-0.090,3
-2.413,1.185,4
-3.613,-0.614,4
-1.424,2.124,4
2.392,-1.203,3
2.335,2.522,3
-5.006,0.992,4
-0.100,-0.885,4
-1.657,-1.521,4
1.195,-0.843,3
-2.926,0.545,4
-2.257,1.545,4
3.436,-0.252,3
-1.577,-2.344,4
-1.799,-1.424,4
-2.292,-0.158,4
3.703,-0.247,3
-2.421,0.273,4
-1.568,0.551,4
-1.016,0.445,4
-1.740,-0.037,4
4.176,0.501,3
-1.179,-0.377,4
-3.811,-0.373,4
-3.026,0.910,4
-1.174,-0.928,4
-1.588,-1.745,4
-2.664,-0.828,4
-1.748,-1.621,4
2.017,0.459,3
1.938,2.311,3
3.300,0.139,3
-3.573,0.597,4
-2.002,1.790,4
-1.538,1.750,4
-4.617,-1.138,4
0.451,0.740,3
-1.633,1.204,4
-1.551,-0.337,4
-2.578,-0.809,4
2.492,-0.263,3
2.574,1.096,3
3.696,2.678,3
-2.377,-1.376,4
-1.350,0.815,4
-1.448,1.852,4
-1.867,-1.375,4
-2.624,-1.112,4
0.357,-0.080,4
-3.310,1.619,4
-2.236,-2.306,4
-2.181,-0.174,4
-2.853,-1.632,4
-2.896,-0.384,4
2.304,0.450,3
2.274,-1.600,3
-1.534,0.684,4
3.258,-0.144,3
1.299,1.595,3
1.142,-0.115,3
-2.820,1.278,4
0.402,-0.364,3
-0.412,-0.987,4
1.463,-0.384,3
1.886,-1.199,3
-3.187,-0.849,4
1.810,2.733,3
3.382,-0.242,3
2.350,-0.401,3
-0.309,-1.131,4
3.041,-0.106,3
-2.762,1.163,4
0.008,1.589,4
-1.270,2.460,4
-2.922,-1.263,4
-0.817,-0.109,4
-2.914,-3.079,4
1.079,-0.963,3
1.287,-0.181,3
-2.461,3.071,4
1.918,-2.264,3
3.385,1.599,3
2.154,-1.403,3
-3.491,1.484,4
-1.025,-0.891,4
1.271,1.336,3
1.166,0.691,3
2.660,1.058,3
1.722,0.288,3
1.919,-1.042,3
0.011,-2.149,3
2.045,-0.211,3
-1.513,-0.505,4
1.787,0.542,3
1.738,-1.616,3
1.687,1.410,3
1.946,0.993,3
-2.223,-1.859,4
2.092,-3.143,3
-3.288,0.702,4
-0.618,-0.502,4
-1.228,1.054,4
2.373,0.418,3
3.441,-0.368,3
1.738,-1.226,3
-0.778,2.432,4
0.902,3.039,3
-1.823,-0.659,4
1.531,0.421,3
2.049,-2.848,3
0.815,0.335,3
-2.071,-0.172,4
1.931,1.322,3
2.043,-3.250,3
1.733,-2.452,3
-1.382,-0.734,4
3.140,-1.843,3
2.336,-0.658,3
-4.211,1.130,4
-2.427,1.335,4
-2.379,1.042,4
-0.323,-0.800,3
-0.315,1.304,4
2.451,2.485,3
2.001,-0.464,3
3.354,1.792,3
-3.202,1.544,4
2.512,3.681,3
1.303,3.296,3
-0.009,-4.308,3
-3.214,-0.383,4
3.668,-2.026,3
-0.210,1.423,4
1.290,1.046,3
-1.804,-0.945,4
-2.104,0.040,4
1.857,-2.452,3
2.115,-0.736,3
2.068,-1.185,3
1.220,0.575,3
-3.843,-0.208,4
2.690,-1.070,3
1.313,1.027,3
-1.522,-1.941,4
2.371,1.022,3
-2.620,2.328,4
-0.851,-0.181,4
-3.097,-1.344,4
1.712,1.755,3
2.926,1.326,3
-3.595,1.687,4
2.680,-0.504,3
-2.985,0.962,4
1.968,-0.515,3
-1.442,-0.013,4
-2.610,0.460,4
-1.181,0.987,4
1.884,-2.572,3
-2.588,-0.429,4
-3.859,-2.172,4
-0.775,2.703,4
2.544,1.075,3
2.858,1.158,3
-1.153,0.033,4
2.738,1.221,3
-0.899,-1.526,4
-1.704,-0.310,4
1.597,-1.295,3
4.218,-0.107,3
-0.417,1.778,4
0.720,-0.677,3
1.648,-0.618,3
-0.666,1.575,4
-0.937,1.245,4
-2.138,-1.239,4
-2.869,1.768,4
-3.276,-1.541,4
0.905,-0.479,3
3.446,-2.192,3
-2.754,-0.427,4
3.169,1.661,3
-1.955,0.067,4
4.343,0.704,3
2.367,1.808,3
-3.093,1.299,4
-2.501,-0.956,4
-2.449,-0.030,4
-2.214,-0.389,4
3.478,0.982,3
-2.188,-1.297,4
-2.831,0.921,4
-1.571,0.435,4
-2.172,-0.546,4
1.224,1.013,3
-1.678,1.782,4
-1.450,-0.890,4
-2.770,0.595,4
-1.827,-2.225,4
1.023,0.288,3
2.002,2.114,3
-2.196,-0.163,4
-2.506,-0.885,4
3.999,1.214,3
1.973,-0.293,3
0.723,-1.839,3
-0.867,-2.213,4
-1.516,1.470,4
2.370,1.061,3
-0.589,1.418,4
1.652,-0.926,3
-3.991,-2.192,4
0.362,-1.961,4
3.679,3.843,3
1.345,-2.857,3
-1.119,1.174,4
2.306,0.662,3
-2.578,-2.601,4
1.042,2.216,3
0.346,0.711,3
3.171,3.261,3
2.731,-1.733,3
1.118,-1.250,3
0.315,-0.893,3
2.818,-0.371,3
0.659,-1.511,3
-1.673,-0.882,4
-1.317,0.445,4
2.800,-1.714,3
2.397,-0.172,3
2.703,-2.957,3
-2.316,0.343,4
-2.448,-1.640,4
3.565,-1.238,3
1.322,0.389,3
-2.784,0.569,4
-0.888,-0.243,3
1.896,-0.962,3
0.326,1.023,3
-1.994,-0.757,4
-2.398,1.307,4
3.874,-1.011,3
2.960,-0.962,3
-1.646,0.753,4
-1.117,0.135,4
1.402,-1.057,3
1.561,0.833,3
-1.285,1.391,4
3.193,1.464,3
-2.718,0.132,4
2.420,-0.114,3
3.575,1.286,3
-2.149,-2.022,4
-0.462,-0.141,4
-1.906,-1.006,4
1.918,-1.389,3
-3.461,0.039,4
-2.119,0.386,4
-0.929,-2.883,4
1.570,-2.004,3
1.439,0.207,3
1.742,0.613,3
-1.792,0.085,4
-1.809,-1.194,4
0.558,-0.313,3
-2.758,-2.155,4
2.074,-0.179,3
-1.170,1.968,4
2.811,-0.910,3
-1.645,-0.115,4
1.179,-0.029,3
-2.883,2.583,4
2.412,-0.951,3
2.766,1.970,3
2.413,2.129,3
1.216,0.869,3
2.844,1.386,3
1.894,-1.306,3
1.962,1.984,3
2.643,1.116,3
-1.803,-1.940,4
-2.412,0.741,4
3.307,-2.053,3
-1.519,1.786,4
-0.647,1.368,4
-1.300,-0.138,4
2.095,0.919,3
0.494,0.848,3
-1.023,1.281,4
1.423,2.745,3
2.394,-2.122,3
1.025,0.503,3
-1.762,-0.481,4
0.998,-0.035,3
-2.925,0.558,4
-0.902,-0.681,4
3.592,0.762,3
1.685,-2.043,3
2.000,-0.475,3
0.778,0.945,3
1.241,-0.716,3
1.198,0.530,3
-1.821,0.945,4
-1.819,-1.225,4
-1.462,0.515,4
-0.578,-1.505,4
-0.500,-1.535,4
2.240,1.508,3
-3.523,-1.451,4
-2.373,2.703,4
-0.618,-0.460,4
0.894,1.325,3
2.814,1.881,3
-2.704,-1.062,4
1.998,0.283,3
2.855,1.890,3
2.135,-0.924,3
-2.010,1.635,4
0.587,-0.554,3
2.815,-0.509,3
0.497,0.215,3
1.433,-0.151,3
-2.570,-0.270,4
-2.278,0.134,4
1.441,-0.138,3
-1.181,-1.612,4
-4.265,-0.795,4
3.095,0.924,3
-3.233,-0.881,4
-2.302,-2.403,4
4.191,-1.653,3
-1.365,3.350,4
-2.306,0.598,4
1.537,-1.175,3
2.027,-0.251,3
-4.251,-3.377,4
-3.284,-1.267,4
2.137,-0.186,3
-2.094,-1.655,4
1.162,-0.043,3
1.681,0.756,3
0.953,0.826,3
-2.274,-1.802,4
-1.855,-0.522,4
-2.020,-0.753,4
1.704,-0.524,3
3.261,0.968,3
-1.968,1.119,4
-3.405,2.198,4
1.149,-1.975,3
-2.987,-1.886,4
0.925,2.365,3
-1.008,0.051,4
-0.926,-0.591,4
-0.072,0.865,4
2.291,0.454,3
0.029,0.040,4
-0.849,-2.791,4
-3.369,1.508,4
-2.491,-0.819,4
1.893,-1.059,3
2.522,0.153,3
-3.299,-1.636,4
-3.595,-3.736,4
3.033,0.545,3
0.744,-0.371,3
-3.429,-1.761,4
-1.799,-1.228,4
2.472,0.197,3
1.869,0.905,3
1.802,0.720,3
-1.034,-1.144,4
2.398,0.905,3
-1.341,-0.782,4
-3.401,0.740,4
-3.562,0.137,4
-0.768,-1.648,4
-2.288,1.151,4
3.070,1.084,3
-1.190,-1.446,4
-1.941,-1.651,4
0.688,-0.802,3
-1.275,0.453,4
2.948,-1.981,3
-1.525,1.357,4
-1.140,0.921,4
2.014,1.072,3
-1.965,-1.292,4
-1.348,1.462,4
0.826,1.737,3
-2.330,2.087,4
-0.743,-0.162,4
-1.887,-1.297,4
0.240,0.926,4
2.047,-1.218,3
1.158,-1.902,3
0.376,-0.620,3
1.165,1.733,3
2.103,1.299,3
3.288,1.250,3
1.219,-2.478,3
-1.587,0.045,4
-2.053,-0.597,4
2.350,0.070,3
-2.794,-0.960,4
4.100,0.858,3
0.926,0.822,3
-1.956,0.756,4
1.796,0.392,3
0.841,-1.665,3
1.934,0.164,3
1.791,2.302,3
1.025,2.267,3
1.642,1.229,3
3.358,-0.782,3
1.731,0.119,3
2.282,-2.271,3
0.890,-0.114,3
1.435,-0.474,3
3.164,-1.070,3
0.448,0.653,4
3.932,0.468,3
-0.187,-0.516,4
3.259,0.529,3
1.856,0.740,3
2.140,-0.116,3
2.349,0.685,3
1.654,-0.437,3
-2.529,-0.213,4
-2.387,0.607,4
-3.195,-2.304,4
-1.494,0.926,4
2.992,-1.259,3
-2.384,-0.326,4
2.464,1.106,3
0.178,-0.468,4
3.257,0.003,3
-1.941,-1.737,4
1.143,1.006,3
0.122,0.700,3
-2.279,1.352,4
-1.186,0.530,4
1.559,0.340,3
-3.503,1.453,4
2.693,0.141,3
0.735,-0.005,3
-1.184,-1.601,4
1.554,0.266,3
-0.806,-1.044,4
1.750,-0.523,3
3.621,1.247,3
-1.950,0.057,4
-1.231,-0.887,4
-1.986,-2.290,4
-1.466,1.929,4
-1.511,1.517,4
0.438,0.155,3
3.244,0.081,3
-0.624,-1.288,3
2.462,0.464,3
-0.497,1.404,4
-3.265,0.721,4
1.958,0.457,3
-3.592,1.322,4
2.342,-1.133,3
-2.373,-0.779,4
-3.074,0.610,4
-1.341,-0.271,4
2.995,-1.172,3
2.183,-1.180,3
-3.013,1.793,4
1.862,0.727,3
-1.039,1.641,4
-1.661,-0.497,4
2.760,0.242,3
1.238,4.533,3
3.700,0.167,3
-3.778,-0.942,4
3.213,-1.485,3
-1.058,0.889,4
0.634,-0.664,3
1.112,-1.165,3
1.184,-1.805,4
0.553,-0.309,3
-3.195,0.867,4
1.780,2.377,3
2.195,0.317,3
-2.380,1.879,4
1.904,0.178,3
-2.201,-0.369,4
2.174,-0.830,3
-3.097,1.860,4
-0.300,-0.594,4
-2.784,-0.323,4
2.346,1.571,3
1.602,1.137,3
2.844,1.260,3
3.009,-0.577,3
2.370,-1.444,3
3.327,2.089,3
-3.403,0.766,4
0.655,0.160,3
-1.324,0.943,4
1.333,0.508,3
-2.318,0.052,4
3.563,0.727,3
-2.671,0.509,4
2.105,-1.194,3
2.011,0.515,3
-2.539,-0.873,4
1.386,-0.202,3
-2.463,0.301,4
-2.500,-0.227,4
4.260,0.683,3
-1.986,-1.600,4
-0.854,-0.101,4
-1.426,-1.614,4
3.430,-1.442,3
2.264,-3.245,3
2.152,-0.044,3
-1.349,2.131,4
2.297,-1.587,3
3.469,0.330,3
2.063,0.046,3
-0.893,1.618,4
-0.252,-1.405,4
2.244,1.643,3
-3.295,-1.233,4
-0.603,1.930,4
-0.645,0.333,4
-2.963,1.871,4
-3.055,-0.045,4
0.763,1.939,3
1.352,0.774,3
2.044,1.756,3
-2.711,-1.088,4
-1.626,0.367,4
3.590,-1.705,3
-1.101,0.789,4
-2.323,-0.615,4
-1.178,1.526,4
0.783,-0.142,3
-1.962,2.400,4
1.150,-1.503,3
3.680,1.445,3
2.620,-0.449,3
2.428,-2.227,3
-2.928,-0.580,4
1.311,2.644,3
-1.322,-0.942,4
1.068,-0.036,3
-1.519,0.949,4
2.446,-0.303,3
-1.590,-1.781,4
2.825,0.702,3
2.802,0.087,3
-2.770,0.183,4
1.878,1.296,3
0.068,-1.168,4
0.921,-0.794,3
1.408,-0.134,3
-1.669,-0.374,4
0.869,-1.956,3
2.138,-1.179,3
0.936,-0.563,3
-2.408,-1.511,4
1.607,2.558,3
2.747,1.065,3
-3.219,-1.703,4
-0.596,1.097,4
-0.802,0.150,3
4.016,-0.580,3
1.029,1.745,3
-2.389,0.439,4
2.415,-0.608,3
1.387,0.112,3
-1.400,-2.283,4
-1.648,0.896,4
-2.955,-0.211,4
1.815,0.520,3
0.508,-0.532,3
0.446,1.864,3
-0.964,-0.601,4
-1.511,-2.043,4
1.022,0.534,3
-4.357,0.411,4
3.390,1.518,3
-2.101,-0.992,4
-1.846,1.896,4
1.608,0.442,3
-2.587,-0.754,4
2.038,-0.611,3
-3.143,0.754,4
1.046,0.484,3
2.440,-0.011,3
-3.350,0.413,4
3.440,-1.000,3
-2.871,-1.038,4
-0.619,2.504,4
-2.767,1.348,4
1.869,1.174,3
2.750,0.173,3
-3.583,2.320,4
-2.694,0.201,4
1.718,0.562,3
2.737,1.210,3
-1.920,0.529,4
2.156,0.045,3
1.766,0.293,3
-1.779,-0.759,4
-1.987,-2.844,4
-0.276,-1.769,3
2.488,-1.664,3
1.825,-2.095,3
1.494,0.080,3
4.065,0.502,3
3.098,-1.137,3
-3.192,1.576,4
-2.118,-1.443,4
0.381,-1.390,3
2.415,1.294,3
1.182,0.198,3
3.348,0.713,3
-0.866,1.518,4
0.378,-2.391,3
-3.947,-1.600,4
1.709,1.920,3
2.247,1.136,3
-3.199,-2.835,4
-3.251,-3.142,4
-1.937,-0.172,4
-2.134,-1.994,4
0.877,-3.049,3
3.780,1.316,3
-2.380,2.419,4
-2.036,-0.582,4
-1.035,-3.001,4
-1.289,-1.489,4
1.720,-1.320,3
-2.334,-0.683,4
1.785,0.937,3
2.159,-0.310,3
1.534,-2.138,3
2.328,1.817,3
1.671,-1.136,3
-1.730,-1.654,4
-1.755,1.533,4
-0.532,-1.041,4
1.205,1.496,3
2.490,-0.527,3
0.845,-0.412,3
0.640,-1.742,3
1.231,-1.168,3
3.260,0.799,3
-3.337,1.077,4
-1.635,-1.407,4
-3.501,-0.634,4
2.451,-3.562,3
3.145,-0.416,3
-1.430,0.055,4
1.790,-0.305,3
-2.311,1.187,4
3.951,-1.020,3
0.146,0.519,3
1.353,-1.736,3
-4.403,-1.419,4
-2.813,1.225,4
3.108,0.534,3
-2.895,-0.760,4
-2.009,0.043,4
1.249,0.392,3
2.633,0.232,3
1.791,0.753,3
1.359,1.004,3
0.991,0.720,3
-0.436,-1.650,4
-1.489,0.187,4
-2.987,0.198,4
-2.806,-1.269,4
2.126,0.796,3
-2.828,-1.137,4
2.451,0.507,3
0.322,-1.446,3
-2.290,1.459,4
2.738,-0.063,3
0.577,0.995,3
-2.928,2.054,4
-0.118,0.259,4
-3.334,-0.557,4
-0.269,0.231,3
-2.520,0.914,4
1.552,-0.859,3
-2.268,1.165,4
2.003,0.689,3
1.490,1.675,3
-0.883,0.150,4
-1.223,0.119,4
-2.510,0.408,4
2.766,-2.529,3
-1.758,0.685,4
2.109,-1.115,3
2.639,-1.645,3
2.082,0.394,3
3.459,0.682,3
0.496,-0.527,3
-0.936,-1.358,4
-2.857,0.818,4
1.587,0.889,3
-1.883,0.942,4
3.261,-1.526,3
-2.361,-1.262,4
-0.840,3.391,4
1.231,2.951,3
-1.820,0.826,4
-2.170,-0.263,4
1.802,-2.130,3
2.526,-0.503,3
4.420,1.453,3
-3.429,0.372,4
1.527,-0.662,3


==> plots/data/synthetic_same_like.csv <==
x1,x2,y
2.368,-1.210,0
1.345,-0.311,0
1.489,1.488,0
0.995,-1.875,0
3.641,-0.473,0
3.476,-0.424,0
2.249,-1.769,0
4.255,-0.479,0
2.535,0.470,0
2.451,-2.198,0
2.585,2.198,0
3.428,-1.910,0
0.039,2.164,0
1.474,-1.990,0
3.290,-0.864,0
2.901,-0.129,0
3.330,-1.985,0
1.199,3.130,0
2.502,-0.845,0
0.333,-1.938,0
1.158,-1.182,0
2.239,-2.241,0
1.454,1.560,0
2.487,-1.946,0
1.338,-1.499,0
1.658,0.064,0
3.122,1.396,0
0.941,-0.070,0
1.014,-0.024,0
3.833,-1.644,0
2.375,1.542,0
2.296,0.436,0
1.811,-2.382,0
2.776,1.500,0
1.473,1.399,0
1.301,-1.947,0
2.693,2.348,0
2.074,-0.386,0
0.994,-3.241,0
2.656,-0.205,0
3.694,1.013,0
2.171,0.251,0
0.571,-1.982,0
2.310,0.354,0
2.290,-1.352,0
2.255,0.143,0
2.161,0.431,0
0.804,0.823,0
0.276,1.144,0
0.972,-0.047,0
2.463,-1.464,0
2.345,1.897,0
2.036,0.550,0
2.472,-3.155,0
3.085,0.787,0
2.054,0.742,0
1.691,1.987,0
2.365,0.078,0
0.680,-2.549,0
3.832,0.268,0
2.055,-0.232,0
3.185,1.171,0
2.544,0.650,0
1.457,0.074,0
0.876,0.893,0
2.746,0.488,0
-0.006,0.113,0
2.098,2.261,0
2.456,-0.834,0
1.212,2.482,0
2.533,-2.018,0
2.354,1.367,0
3.755,-1.451,0
1.886,2.310,0
-0.096,-3.071,0
1.089,-0.125,0
1.848,-0.836,0
2.132,-0.929,0
4.512,1.823,0
1.791,1.033,0
0.031,0.178,0
2.705,2.588,0
2.805,1.184,0
2.685,-1.798,0
1.688,-1.922,0
1.844,0.224,0
1.507,-1.284,0
1.527,0.355,0
2.756,-1.308,0
0.071,-0.075,0
3.541,-2.076,0
3.252,1.176,0
1.124,1.412,0
1.236,-0.993,0
1.715,0.481,0
2.030,-0.760,0
0.779,-2.289,0
0.624,-0.420,0
2.274,1.150,0
0.681,-1.033,0
1.549,-1.155,0
1.282,0.774,0
0.608,-1.614,0
1.681,2.501,0
2.924,-1.177,0
2.260,-0.294,0
2.456,2.059,0
0.805,-1.746,0
1.298,0.968,0
2.936,1.542,0
1.263,-0.370,0
2.129,1.104,0
1.815,-0.579,0
1.273,1.109,0
1.892,1.734,0
1.525,0.547,0
1.305,-2.001,0
3.589,0.767,0
1.840,0.369,0
2.580,-0.484,0
2.908,1.316,0
2.863,-1.462,0
2.801,1.440,0
3.365,2.213,0
2.368,-1.813,0
3.585,3.116,0
1.324,1.753,0
3.086,1.066,0
2.640,-0.101,0
1.838,1.328,0
4.254,3.895,0
1.771,1.464,0
1.527,2.173,0
1.711,2.413,0
1.856,0.655,0
2.200,0.578,0
2.190,-1.845,0
2.582,3.097,0
2.842,2.421,0
4.086,1.549,0
-0.647,-1.511,0
0.346,0.625,0
3.007,0.273,0
1.322,0.844,0
3.145,0.699,0
1.009,-1.024,0
2.801,1.914,0
0.945,0.092,0
3.275,-0.236,0
2.268,-0.618,0
2.280,-2.337,0
3.284,1.914,0
1.248,-1.100,0
1.123,-0.333,0
1.805,-1.238,0
1.679,2.241,0
1.615,-0.589,0
1.416,-0.222,0
2.179,1.956,0
0.300,0.583,0
1.658,0.616,0
2.817,-0.458,0
4.274,-1.662,0
2.123,1.553,0
0.814,2.743,0
2.752,0.579,0
2.108,0.303,0
2.635,0.635,0
2.686,1.930,0
2.287,0.632,0
0.891,-0.980,0
3.313,4.012,0
1.259,-1.782,0
0.826,-0.472,0
2.617,-0.803,0
1.187,-0.232,0
3.092,0.764,0
0.844,1.982,0
1.662,0.484,0
2.509,-3.097,0
1.222,-1.089,0
2.607,2.989,0
1.053,-1.411,0
1.778,0.430,0
2.901,0.713,0
3.671,-0.654,0
1.804,0.115,0
3.319,-0.867,0
2.319,-1.428,0
1.721,1.273,0
2.280,-0.319,0
1.971,0.635,0
2.063,1.264,0
0.882,1.350,0
1.770,1.321,0
2.650,-1.017,0
2.120,1.432,0
2.805,0.393,0
1.090,-0.617,0
3.754,0.112,0
1.572,-1.409,0
2.449,-0.300,0
2.259,1.466,0
1.583,-0.436,0
3.970,-0.408,0
2.551,-0.581,0
1.624,-0.456,0
3.934,0.057,0
3.029,0.397,0
1.796,-1.271,0
2.843,1.351,0
1.323,0.988,0
1.564,-1.124,0
4.218,-1.604,0
0.520,-0.174,0
0.993,-0.477,0
0.482,-0.350,0
0.198,-0.852,0
1.584,-1.647,0
3.194,1.330,0
1.592,-4.317,0
1.573,0.929,0
1.811,-0.795,0
3.932,2.641,0
1.181,1.765,0
1.786,1.275,0
1.971,-0.281,0
1.953,-1.491,0
1.662,0.405,0
3.760,1.758,0
2.828,-0.503,0
0.998,0.391,0
1.627,0.802,0
1.206,1.118,0
1.908,-0.584,0
2.633,0.706,0
1.906,1.068,0
1.777,2.239,0
0.480,-2.032,0
1.975,1.879,0
2.585,-0.363,0
3.168,-1.079,0
2.275,1.530,0
3.417,-0.249,0
2.186,1.165,0
3.259,-0.558,0
-0.062,0.436,0
2.237,0.298,0
2.072,-1.441,0
3.827,-0.874,0
3.327,1.007,0
4.301,-3.427,0
-0.026,0.346,0
1.956,1.799,0
1.945,1.399,0
0.915,-1.630,0
1.270,0.808,0
1.414,0.993,0
3.902,1.714,0
-0.175,-2.331,0
2.638,-1.462,0
2.024,-0.617,0
3.807,-0.407,0
3.174,-2.007,0
1.026,0.585,0
3.258,-0.670,0
2.093,1.529,0
1.379,0.926,0
1.997,1.153,0
2.131,-3.232,0
3.922,1.831,0
0.478,2.117,0
0.869,1.924,0
2.761,-1.205,0
2.124,-2.053,0
1.820,0.615,0
1.141,-2.190,0
0.223,0.972,0
1.845,-0.425,0
1.581,-1.320,0
1.810,1.952,0
2.420,0.384,0
2.008,-1.634,0
2.699,0.664,0
0.650,-0.569,0
1.460,0.965,0
1.575,-0.778,0
2.330,-1.333,0
0.735,0.410,0
1.319,-0.604,0
0.347,-0.878,0
1.279,1.300,0
0.943,-1.600,0
2.295,-1.194,0
3.609,-1.620,0
2.052,2.045,0
0.392,-1.052,0
2.757,1.792,0
3.677,-0.027,0
1.840,0.723,0
2.515,1.119,0
1.325,-0.196,0
2.288,0.035,0
2.264,-0.739,0
0.928,0.525,0
1.543,1.041,0
1.282,1.730,0
3.513,-1.221,0
1.835,0.519,0
3.018,-1.022,0
3.282,1.350,0
1.181,0.820,0
3.658,-0.596,0
4.323,2.194,0
1.508,-0.531,0
1.896,0.711,0
2.206,0.608,0
2.069,1.669,0
1.095,-0.888,0
2.139,1.930,0
2.065,-1.458,0
2.984,1.776,0
0.913,0.871,0
1.660,0.691,0
2.673,0.592,0
0.457,-2.456,0
2.955,2.218,0
0.533,1.463,0
1.995,-0.073,0
2.049,1.401,0
2.117,2.632,0
0.548,0.371,0
2.112,-1.322,0
0.627,1.138,0
-0.616,-1.253,0
2.728,-0.324,0
2.571,-1.090,0
2.749,-0.870,0
2.776,-1.914,0
3.163,-2.164,0
0.885,-2.518,0
1.619,0.648,0
1.588,2.539,0
1.374,-0.282,0
3.379,-1.910,0
3.244,1.548,0
1.852,-1.665,0
2.878,0.148,0
-0.065,0.115,0
1.464,0.920,0
2.863,-0.422,0
2.415,0.925,0
2.165,1.425,0
2.223,1.435,0
1.769,-2.871,0
2.798,2.364,0
1.184,-2.583,0
1.474,2.679,0
1.918,-1.502,0
2.159,-0.612,0
1.374,0.915,0
3.125,0.089,0
2.980,1.580,0
2.370,2.058,0
0.921,0.408,0
1.797,-0.387,0
1.952,-1.588,0
1.487,0.818,0
1.215,1.238,0
0.709,0.859,0
0.529,-0.824,0
2.333,-1.199,0
1.288,3.047,0
2.655,0.686,0
2.633,0.123,0
2.421,1.067,0
0.636,-2.699,0
2.172,0.101,0
2.013,3.129,0
1.732,2.111,0
4.594,0.286,0
0.668,1.939,0
2.222,0.201,0
1.993,0.570,0
2.881,-1.653,0
2.035,-0.856,0
1.864,-1.404,0
2.071,-3.483,0
0.474,-0.325,0
0.077,1.294,0
0.616,1.345,0
1.954,2.634,0
4.964,1.667,0
2.503,0.144,0
0.113,-1.066,0
2.751,-1.018,0
2.157,0.405,0
2.402,-1.818,0
1.853,-1.998,0
1.294,-0.616,0
1.768,-0.472,0
1.001,2.660,0
2.627,-1.458,0
3.187,0.083,0
0.393,0.231,0
1.710,1.225,0
1.361,-0.007,0
-0.259,-0.708,0
2.721,-0.105,0
1.661,0.835,0
2.627,0.670,0
1.883,-0.150,0
3.375,0.209,0
2.300,1.467,0
1.419,0.609,0
2.460,1.851,0
2.087,0.449,0
2.585,1.316,0
1.428,-2.306,0
1.515,-1.746,0
2.814,-2.291,0
3.692,-0.654,0
1.979,0.594,0
2.345,-0.415,0
1.796,-0.917,0
2.164,-1.974,0
3.352,0.463,0
2.673,-0.325,0
1.695,-1.931,0
0.636,1.619,0
2.554,-2.456,0
1.533,-1.479,0
2.801,-1.025,0
1.922,-0.879,0
2.205,-0.667,0
0.673,2.251,0
2.775,1.685,0
2.736,0.854,0
2.455,0.597,0
2.265,-2.248,0
1.547,-0.770,0
1.787,-1.680,0
1.161,0.433,0
0.627,-3.397,0
0.824,0.181,0
-0.178,1.003,0
2.100,-2.773,0
1.879,-0.300,0
2.119,0.388,0
1.373,1.474,0
1.383,-1.956,0
0.212,1.414,0
2.361,-1.101,0
1.984,0.165,0
0.190,1.231,0
2.287,-0.326,0
1.878,-2.643,0
1.747,-0.899,0
2.249,2.252,0
1.683,0.483,0
2.274,1.456,0
2.627,0.820,0
2.200,0.013,0
-0.015,0.965,0
2.900,-2.119,0
2.261,-0.633,0
1.959,1.480,0
0.648,-1.987,0
1.422,-0.026,0
1.847,-0.676,0
1.640,-1.836,0
2.499,-2.048,0
1.651,-1.880,0
2.163,1.422,0
2.274,2.152,0
1.405,0.456,0
2.704,2.903,0
0.718,3.367,0
1.541,1.246,0
2.468,-0.820,0
2.217,0.528,0
1.325,0.076,0
2.636,0.496,0
0.834,-2.002,0
1.820,-0.955,0
1.814,-1.094,0
3.763,-1.913,0
2.797,0.242,0
1.582,-0.033,0
2.883,0.068,0
1.787,2.207,0
1.039,-0.526,0
2.614,0.190,0
2.353,0.844,0
2.210,-1.782,0
2.560,0.928,0
2.944,1.168,0
0.690,0.676,0
2.047,-1.055,0
2.039,0.588,0
1.218,0.074,0
0.463,-1.363,0
1.860,1.213,0
2.331,-1.481,0
3.146,-2.042,0
4.131,1.889,0
2.703,-0.596,0
-0.172,-0.332,0
1.254,-0.537,0
2.728,-1.323,0
1.632,1.390,0
1.538,-0.693,0
2.101,-1.784,0
1.842,-1.703,0
2.970,0.382,0
1.753,1.083,0
2.465,-2.228,0
1.348,-1.328,0
2.251,0.725,0
2.204,0.021,0
3.193,0.004,0
1.741,-1.369,0
3.247,2.367,0
1.625,-2.876,0
2.627,-0.539,0
3.348,1.155,0
1.900,-0.645,0
-0.133,1.218,0
1.432,0.528,0
1.848,-0.619,0
0.957,-0.447,0
1.197,2.505,0
1.963,2.151,0
2.758,2.190,0
1.449,1.845,0
0.791,-1.051,0
1.039,0.610,0
2.686,0.587,0
1.094,-2.040,0
1.240,0.744,0
3.845,-0.376,0
3.025,-1.899,0
1.094,-0.869,0
1.066,-1.207,0
4.301,-0.075,0
2.224,1.988,0
0.538,0.224,0
0.784,-0.162,0
3.408,-0.758,0
3.172,-0.249,0
0.961,1.171,0
1.290,2.571,0
1.744,1.542,0
0.998,1.467,0
0.204,-0.523,0
0.545,0.844,0
0.672,0.650,0
3.059,0.852,0
2.699,-0.758,0
2.306,1.237,0
2.237,0.415,0
1.704,1.002,0
2.335,0.937,0
2.462,1.439,0
2.031,0.853,0
2.573,0.403,0
2.010,-0.828,0
3.152,2.009,0
3.006,-0.213,0
2.480,1.629,0
1.751,-1.689,0
3.081,-0.115,0
2.111,-2.037,0
1.830,1.115,0
2.960,1.501,0
2.348,0.107,0
1.390,-0.772,0
2.579,1.988,0
2.941,0.001,0
2.370,0.390,0
2.880,-1.724,0
2.115,-1.105,0
1.417,0.007,0
2.522,-0.894,0
1.614,-0.948,0
1.504,-3.087,0
1.820,2.933,0
2.284,0.790,0
2.128,-1.037,0
2.297,2.133,0
0.971,-1.812,0
1.579,-0.107,0
1.670,0.426,0
0.805,1.030,0
-1.045,-1.292,0
2.090,0.165,0
1.598,0.847,0
2.396,-3.028,0
2.605,-0.858,0
0.231,-1.132,0
1.992,-0.562,0
2.867,-0.292,0
0.239,0.718,0
0.545,-2.470,0
2.667,-1.185,0
1.088,-0.478,0
2.533,2.103,0
2.406,2.120,0
2.004,-2.437,0
2.636,-1.738,0
1.321,-2.603,0
2.787,0.543,0
2.566,-0.358,0
2.653,2.593,0
2.289,3.287,0
2.964,-2.059,0
2.251,0.093,0
3.305,-1.886,0
0.998,-1.118,0
2.162,-0.107,0
2.274,-1.819,0
0.831,-0.558,0
4.439,2.640,0
3.446,1.569,0
2.545,-0.129,0
1.583,-0.256,0
0.810,1.499,0
2.475,1.046,0
1.372,-0.076,0
2.007,1.527,0
2.140,-2.962,0
2.025,0.145,0
0.678,-2.963,0
1.653,-1.346,0
2.279,0.561,0
1.946,-0.246,0
1.068,0.068,0
1.569,1.018,0
1.744,-0.085,0
1.172,-1.495,0
3.752,0.422,0
1.500,1.592,0
2.668,0.022,0
2.195,-1.510,0
1.718,-1.145,0
1.528,-2.625,0
1.630,-0.829,0
2.173,-0.153,0
2.704,-1.122,0
1.270,-1.343,0
0.667,0.727,0
0.859,1.133,0
1.447,1.469,0
1.720,-0.249,0
1.173,-1.216,0
1.048,0.851,0
1.587,1.298,0
2.914,-0.829,0
2.904,-0.414,0
3.696,-2.453,0
2.326,-0.685,0
2.387,-1.064,0
0.658,0.353,0
2.395,1.702,0
2.840,-0.702,0
1.950,0.179,0
2.100,1.424,0
3.133,2.105,0
1.460,-0.858,0
2.886,-1.595,0
2.114,1.861,0
1.556,-0.821,0
-1.445,1.790,0
1.442,-1.275,0
4.454,0.968,0
0.738,1.696,0
1.863,-1.093,0
1.834,0.538,0
1.839,-1.907,0
0.382,-0.439,0
2.675,-0.682,0
1.971,-2.558,0
1.056,-0.967,0
3.220,-1.246,0
1.400,-1.085,0
3.704,-1.338,0
1.182,2.453,0
1.994,-2.548,0
1.645,-0.868,0
2.346,-1.140,0
1.892,2.097,0
2.628,0.826,0
1.783,0.894,0
1.741,-0.151,0
3.182,0.924,0
2.610,-1.964,0
3.907,0.573,0
1.410,-0.865,0
1.460,0.496,0
2.739,2.950,0
3.454,-2.279,0
2.495,0.676,0
0.507,-0.111,0
1.172,0.569,0
1.554,-2.577,0
1.918,0.166,0
3.474,0.091,0
2.628,0.387,0
2.213,-0.090,0
1.949,-1.908,0
1.336,1.247,0
1.303,-1.196,0
2.042,0.609,0
2.283,1.282,0
3.292,-2.257,0
3.370,2.276,0
0.952,1.015,0
1.029,0.927,0
3.501,0.196,0
1.540,0.493,0
1.713,-0.494,0
0.627,-0.742,0
0.856,-2.216,0
2.246,-0.514,0
2.570,1.163,0
3.814,-1.367,0
3.379,-0.551,0
2.571,0.104,0
1.286,-0.238,0
3.031,-1.098,0
2.415,-0.422,0
3.187,1.667,0
2.614,0.188,0
2.049,-0.279,0
0.944,-0.419,0
3.158,0.209,0
2.968,1.878,0
1.036,1.489,0
1.714,-1.998,0
0.527,-1.457,0
0.958,-0.084,0
2.168,-1.972,0
1.813,-1.152,0
0.809,0.565,0
2.631,-0.497,0
4.627,2.403,0
1.281,-0.192,0
1.672,1.819,0
1.570,0.336,0
4.642,0.897,0
0.077,-0.073,0
1.521,1.871,0
1.952,-0.293,0
2.289,-1.048,0
3.391,-1.420,0
1.398,-1.990,0
3.234,1.629,0
1.689,1.946,0
0.368,0.075,0
1.847,-0.692,0
1.123,0.786,0
2.504,1.651,0
1.930,0.390,0
1.525,0.206,0
1.573,0.592,0
2.512,1.985,0
2.633,0.850,0
2.862,-1.508,0
1.821,1.603,0
2.475,-0.617,0
1.705,0.601,0
2.457,2.604,0
1.195,-0.513,0
2.540,-2.074,0
1.065,1.277,0
1.962,-1.488,0
0.796,-0.290,0
1.589,-0.936,0
2.792,-1.384,0
0.992,-1.034,0
0.766,-0.246,0
1.296,0.100,0
2.439,2.150,0
1.914,-1.111,0
3.326,0.330,0
2.970,-0.877,0
1.428,0.576,0
2.392,-0.382,0
1.365,1.477,0
1.295,1.252,0
2.806,-1.060,0
1.745,-0.563,0
2.164,-0.398,0
0.814,-1.942,0
0.906,0.497,0
1.533,0.637,0
1.872,-0.898,0
1.050,-2.564,0
1.676,2.118,0
2.435,-2.265,0
2.661,0.426,0
1.654,-0.539,0
1.884,0.975,0
2.894,-1.100,0
0.588,0.863,0
1.554,1.617,0
0.339,-1.055,0
0.870,1.569,0
0.859,1.570,0
1.391,-0.101,0
1.732,1.026,0
2.296,1.840,0
1.530,-1.185,0
2.211,-1.237,0
1.633,0.249,0
0.980,-0.608,0
1.757,-1.049,0
0.868,0.653,0
3.711,1.128,0
3.194,-1.556,0
1.845,1.633,0
3.155,-1.231,0
2.004,-0.572,0
2.062,0.968,0
0.219,-0.699,0
0.952,0.607,0
3.351,-1.950,0
1.865,-0.526,0
1.412,-0.715,0
3.607,0.975,0
2.366,0.426,0
3.305,0.860,0
2.823,-1.138,0
1.881,-0.785,0
1.919,-3.036,0
1.022,0.548,0
2.967,-0.914,0
2.445,0.910,0
1.827,-1.274,0
0.409,-1.522,0
2.284,0.186,0
3.325,-0.364,0
2.305,0.388,0
1.737,-0.407,0
1.678,0.454,0
1.041,0.548,0
2.713,0.694,0
1.954,-0.951,0
1.647,1.377,0
0.553,-2.329,0
2.705,1.759,0
2.771,-1.076,0
2.605,2.178,0
3.297,1.726,0
1.872,-0.581,0
0.591,-2.135,0
1.148,1.550,0
2.435,-1.711,0
-0.168,0.054,0
1.176,1.414,0
0.705,-2.071,0
3.532,2.247,0
0.685,-0.009,0
1.053,-1.751,0
3.418,0.447,0
-0.627,-2.331,0
2.704,-0.633,0
1.348,-1.445,0
0.771,0.294,0
1.501,-2.781,0
3.970,0.986,0
1.786,1.651,0
1.380,1.885,0
0.753,0.066,0
3.073,-0.601,0
2.073,-1.260,0
1.958,1.583,0
1.814,-0.015,0
2.174,-0.271,0
1.448,-1.236,0
2.906,1.671,0
2.885,0.288,0
2.959,-0.660,0
2.645,-0.376,0
1.950,-0.134,0
3.878,-0.117,0
1.961,1.510,0
0.844,2.429,0
0.824,-2.144,0
2.371,0.468,0
3.097,0.332,0
1.756,-2.227,0
2.010,-2.750,0
2.911,0.517,0
2.224,-0.433,0
4.256,-1.059,0
2.213,0.648,0
3.704,1.652,0
0.647,-2.021,0
1.663,-2.282,0
2.625,1.414,0
4.075,-1.794,0
1.295,1.687,0
1.258,-1.897,0
2.442,-1.540,0
3.659,2.743,0
2.742,-2.410,0
2.928,-0.762,0
0.732,-1.905,0
0.922,-2.625,0
1.030,-1.244,0
2.780,1.712,0
4.120,1.430,0
-0.793,0.635,0
1.834,0.340,0
2.144,-1.788,0
4.310,-3.707,0
2.552,-0.984,0
2.839,-1.942,0
1.516,-1.900,0
1.801,-1.234,0
3.160,-0.130,0
2.356,0.759,0
0.854,-0.051,0
1.989,1.612,0
3.486,-0.474,0
1.838,-0.497,0
0.484,-1.076,0
2.343,-1.871,0
1.810,-0.061,0
2.337,0.563,0
1.070,-1.150,0
2.634,-1.018,0
2.903,-0.649,0
3.523,1.474,0
1.181,-2.554,0
1.618,2.688,0
1.502,2.368,0
1.263,-1.031,0
0.084,1.980,0
1.633,-1.936,0
1.828,-0.948,0
2.815,-0.832,0
2.003,-0.526,0
2.415,0.495,0
0.984,-0.111,0
1.269,1.772,0
1.328,-0.344,0
1.580,0.099,0
1.755,-0.656,0
2.139,-1.414,0
3.674,0.702,0
1.446,1.800,0
1.140,1.976,0
4.294,-2.334,0
0.788,1.054,0
0.573,-1.827,0
2.565,2.527,0
3.510,-0.925,0
1.249,-1.661,0
1.174,1.350,0
1.628,2.646,0
2.444,0.261,0
2.856,1.362,0
2.341,-0.444,0
2.671,0.360,0
1.232,0.205,0
2.418,0.776,0
1.435,-2.117,0
2.880,-1.142,0
0.470,0.886,0
1.903,0.925,0
3.338,-1.198,0
1.586,0.825,0
1.622,-0.989,0
2.787,-0.924,0
2.585,-0.932,0
2.826,-0.300,0
1.840,1.470,0
4.174,0.296,0
2.172,-1.169,0
2.548,2.224,0
1.836,-0.675,0
3.500,0.894,0
4.525,1.340,0
1.601,-0.764,0
3.818,2.359,0
1.910,-0.584,0
0.390,0.992,0
3.912,-0.336,0
2.661,-0.682,0
-0.433,-0.448,0
2.380,0.791,0
-0.286,0.371,0
2.820,0.760,0
2.684,-2.104,0
1.713,-1.731,0
0.376,-1.425,0
2.428,-2.236,0
-0.368,1.047,0
2.718,2.873,2
1.753,0.682,2
2.008,-1.186,2
1.149,0.889,2
0.375,1.353,1
2.378,-1.498,1
0.433,-0.511,2
0.109,3.156,2
3.102,0.106,2
1.043,-1.493,2
1.410,-1.482,1
1.445,1.400,2
0.381,-0.885,2
2.799,1.947,1
2.764,0.743,2
2.718,0.033,2
1.175,-4.488,1
2.691,-0.429,1
2.555,-0.552,1
1.187,0.605,2
0.955,0.259,2
2.534,-0.656,2
0.077,-2.027,1
3.175,-1.331,1
2.449,1.314,2
0.712,-1.110,1
1.320,-1.846,2
1.197,0.714,2
1.839,0.416,2
2.703,-0.545,1
1.855,-2.283,1
1.103,0.841,2
2.417,2.049,2
3.762,-0.497,1
1.875,0.906,1
2.234,-0.252,1
0.535,0.580,1
0.648,0.527,2
1.047,-0.484,2
3.028,1.623,1
0.955,-1.001,2
3.371,0.395,2
3.261,-0.116,1
2.586,-1.413,2
1.234,-2.034,1
3.069,0.758,1
2.656,2.058,2
1.685,0.249,2
1.980,-0.924,1
1.342,1.780,2
1.563,-1.302,2
1.337,1.002,1
1.096,1.075,1
2.808,0.662,2
2.602,2.075,2
0.530,2.246,1
1.740,0.649,2
1.104,1.505,2
0.966,0.362,2
2.216,1.072,1
4.046,1.187,2
2.491,-0.581,2
2.130,1.009,2
1.598,-1.591,2
2.298,-0.317,1
1.413,0.247,1
3.023,1.961,1
0.428,-1.850,2
0.666,1.240,1
1.115,2.100,2
1.992,-0.337,2
0.379,-1.048,1
0.357,0.471,1
3.533,-1.073,2
2.499,-0.331,2
0.948,0.646,2
2.346,1.120,2
0.840,1.727,2
1.446,0.112,1
1.221,0.724,2
2.470,0.737,1
1.851,-0.220,1
1.336,0.298,1
3.588,1.160,2
2.903,-1.056,1
2.531,-1.188,2
1.544,0.764,2
1.946,-2.335,1
3.365,1.687,2
0.549,1.630,2
2.933,1.150,1
1.267,0.601,2
0.856,0.125,2
3.726,-1.773,2
1.343,-1.091,2
2.465,1.642,1
2.192,0.852,2
1.737,-0.145,2
1.986,1.313,1
3.040,-0.508,1
4.257,-0.906,1
-0.129,-0.092,2
0.920,0.292,2
2.526,1.398,1
3.138,-3.208,2
2.342,-0.668,1
0.871,-0.098,1
0.915,2.594,2
2.175,-1.546,1
3.501,-0.810,2
2.885,-1.171,1
0.551,-2.238,2
1.356,1.447,2
1.235,-2.725,2
0.632,1.085,1
3.103,2.850,1
2.883,-2.472,2
2.507,-1.787,1
1.587,0.098,1
1.360,-3.711,2
3.172,1.424,1
3.288,1.563,2
3.340,-2.054,1
2.116,1.535,2
1.188,-2.186,1
1.127,-0.007,1
1.319,0.919,2
2.302,1.095,2
1.796,-0.026,2
2.470,-0.966,1
2.025,-1.267,1
2.588,-0.405,2
1.809,-2.001,1
2.357,2.008,1
1.800,1.644,2
0.704,1.108,2
1.039,-1.993,2
1.291,0.023,1
0.934,2.221,1
1.950,0.949,2
1.925,-2.119,1
2.739,-2.640,2
1.413,-0.241,1
1.831,-0.522,1
3.471,1.309,1
1.950,-1.105,1
0.135,1.008,2
1.045,0.718,2
2.971,2.446,2
3.078,-0.746,1
3.234,-0.436,1
4.260,1.846,2
3.054,-0.657,2
4.420,2.067,2
2.875,-1.663,2
2.832,-0.990,2
2.547,1.742,2
3.004,0.235,1
0.355,1.418,2
1.268,-0.559,1
1.102,-0.367,2
2.562,0.564,2
2.353,-0.215,2
3.918,1.216,1
2.292,0.078,1
1.343,-0.392,2
1.917,-2.040,2
2.801,-1.490,2
3.280,-0.493,2
3.903,1.362,2
2.473,-0.968,2
2.713,0.214,2
2.504,-0.118,1
1.967,-0.308,2
1.921,0.906,2
3.215,0.137,1
2.460,1.796,2
1.786,-1.272,1
2.672,-1.636,1
1.433,0.042,1
1.396,2.147,1
1.278,-1.088,1
2.731,-0.866,1
-0.311,1.955,1
2.568,-1.388,1
1.415,1.173,1
1.930,0.439,1
2.184,-0.764,1
0.977,-1.484,2
1.923,0.251,2
2.679,2.018,1
2.857,1.100,1
2.108,1.069,1
0.811,-2.216,1
1.485,-0.286,2
1.471,-1.219,1
0.947,0.010,1
1.859,-0.670,2
1.980,0.533,2
0.056,-1.953,1
1.464,0.042,1
1.885,1.260,2
0.770,0.483,1
1.237,1.651,2
1.978,1.949,2
1.256,-0.703,1
3.301,-1.545,2
0.010,0.479,1
0.886,-2.021,1
2.679,1.113,2
2.641,-1.340,2
1.012,0.674,1
-0.122,2.683,2
1.749,-0.003,1
4.253,0.852,2
1.906,0.706,2
1.530,1.575,2
2.562,1.909,2
3.531,3.065,1
2.010,-1.292,1
1.982,2.975,2
2.691,2.024,2
1.714,-0.742,2
2.333,-0.301,1
0.417,-0.484,2
0.852,0.034,1
2.903,-2.030,1
-0.126,2.433,1
0.068,-1.300,1
3.318,-0.526,1
2.587,0.591,1
2.490,1.502,1
1.700,1.246,2
2.257,1.077,1
2.555,-2.776,2
0.738,-0.864,1
1.163,-1.350,2
3.610,1.905,1
2.266,0.329,2
1.486,0.668,2
0.658,-0.056,2
3.439,1.371,2
1.184,-1.157,2
1.489,1.607,1
2.923,1.534,1
2.198,2.310,1
4.549,0.599,1
3.016,2.238,1
3.222,-0.174,2
0.463,0.921,2
1.966,0.442,1
0.679,1.465,1
3.682,0.198,2
1.309,1.139,2
2.961,-0.823,2
1.469,-0.524,1
1.837,-0.719,1
-0.184,-1.831,1
1.308,-0.648,2
0.794,-0.220,2
0.839,-1.846,2
2.723,0.110,1
1.749,0.934,1
2.171,-0.678,2
3.325,0.027,1
0.545,2.000,1
1.935,-1.112,2
2.070,0.828,2
1.558,-2.166,1
0.078,-2.453,2
1.749,-1.377,1
2.125,1.691,2
0.186,0.172,2
3.324,-0.958,2
3.407,-1.065,1
1.727,-3.162,1
2.606,1.318,2
1.897,1.600,1
2.332,-0.783,2
2.805,0.469,1
0.573,-0.432,2
1.219,-0.532,2
0.569,-0.750,1
2.269,-0.152,1
0.293,-0.053,2
2.348,0.317,2
2.083,1.058,1
0.789,-0.132,2
1.983,-1.324,2
3.276,2.492,1
1.534,1.218,1
1.754,-0.527,1
1.672,-1.157,2
0.939,-1.517,1
1.664,1.090,2
1.333,1.451,2
0.438,-1.511,1
2.513,-1.062,1
2.972,-0.972,1
2.728,-1.695,1
1.221,1.406,1
0.116,-1.237,1
1.564,0.703,2
0.861,-1.005,1
2.982,-1.928,1
2.267,1.093,1
3.779,-2.381,2
2.411,-0.319,1
3.798,-0.874,1
1.593,-0.722,2
3.681,-2.505,2
1.059,-1.008,1
0.881,-1.826,2
3.053,-1.564,1
1.956,-0.063,2
3.449,0.354,2
2.062,-1.049,2
1.171,-1.278,1
3.362,-2.538,2
2.219,0.103,2
3.299,-0.892,2
1.273,1.270,1
0.795,0.380,2
0.466,0.716,2
2.547,0.930,2
1.442,1.282,2
1.881,-1.862,2
2.031,1.703,2
0.925,-1.724,1
1.679,-3.031,2
4.360,-2.627,1
1.199,-1.139,1
1.001,0.932,2
2.666,2.978,1
3.561,2.361,1
2.446,2.419,2
2.120,-1.337,2
2.553,0.850,2
2.093,1.099,1
2.703,-0.896,2
3.430,-1.994,2
1.637,-2.198,2
2.593,-1.753,2
2.025,0.818,1
1.370,0.476,1
1.352,0.698,1
1.370,1.882,1
0.971,-2.013,2
4.165,-1.149,2
4.903,-0.000,1
0.910,-0.653,1
1.082,1.729,1
1.881,-4.456,2
2.638,-0.573,1
1.970,1.016,1
1.979,0.470,1
2.229,1.548,2
1.276,-2.671,2
0.668,0.036,2
1.825,1.981,2
3.193,0.065,2
1.053,-1.335,1
2.109,-1.199,1
3.027,-2.830,2
4.794,-0.665,1
1.415,1.604,2
4.244,-0.585,2
-1.136,0.582,2
1.148,1.542,2
2.956,1.460,2
1.698,-2.018,2
4.045,0.465,2
3.429,-0.563,2
0.953,-1.836,2
2.931,-0.932,1
2.484,-0.752,2
0.953,0.133,1
1.074,1.053,1
1.715,-2.419,1
2.359,-0.073,2
0.654,-2.075,2
1.631,-0.398,2
2.934,2.165,1
3.354,-1.378,1
1.525,0.001,1
2.475,2.007,1
1.147,0.215,1
3.899,2.513,2
1.343,-1.865,2
2.032,1.768,1
2.111,-1.428,2
2.331,1.628,2
2.454,2.060,1
1.520,-1.491,1
1.127,2.255,1
2.465,0.741,1
3.856,1.324,1
0.964,-0.837,2
2.853,-0.195,1
2.799,-0.971,1
0.483,0.169,1
3.430,1.847,2
1.425,1.029,1
1.841,0.687,1
0.785,1.404,2
2.274,-2.472,2
1.332,-1.639,2
2.717,-2.174,2
3.270,-1.688,1
1.399,0.880,1
3.204,-1.953,1
2.314,1.850,1
1.873,-1.784,2
3.036,-0.634,1
1.833,0.733,2
2.768,-1.959,1
2.672,0.126,2
1.996,3.277,1
2.911,2.313,2
2.208,0.063,2
2.640,0.425,1
2.836,0.577,2
2.979,-2.108,1
2.533,-2.537,2
3.099,0.577,2
2.443,0.932,2
1.812,0.983,1
2.461,-3.033,2
3.219,-0.941,2
0.802,0.736,1
0.980,-2.815,2
1.107,-1.050,1
2.573,2.147,1
3.615,1.362,1
1.866,-2.054,1
2.400,0.208,2
1.921,-0.067,1
2.043,1.296,1
1.919,1.606,2
1.917,-3.783,2
3.293,-0.069,2
0.902,2.205,1
1.649,0.403,2
2.306,-0.793,1
2.564,0.809,1
2.533,-0.920,2
-0.352,1.858,2
1.878,-1.499,1
1.614,-0.256,2
1.892,1.933,2
2.029,-0.403,2
3.001,2.235,1
0.060,-0.435,1
4.953,0.224,1
2.561,0.626,1
1.046,2.881,2
2.867,1.007,2
2.138,1.269,1
2.498,1.294,1
3.516,-2.716,2
2.463,0.979,2
4.369,0.132,2
2.057,-0.448,2
0.570,0.692,2
1.158,-2.418,2
3.169,-1.293,2
1.758,1.240,2
1.783,-1.488,2
3.617,1.547,2
2.199,2.070,2
3.690,1.595,2
2.420,-1.681,1
3.786,-2.741,1
2.188,1.544,2
2.529,-2.481,1
3.122,2.002,2
1.456,2.322,1
2.006,-0.536,2
-0.061,0.342,2
2.651,-0.504,1
1.561,-1.845,1
1.889,1.107,2
1.247,0.819,2
1.873,-2.258,1
1.757,-1.545,1
1.168,-0.239,1
1.149,1.132,2
0.749,1.318,2
2.658,1.578,2
-0.119,2.715,2
2.440,1.781,1
1.725,-1.612,1
2.288,2.310,2
1.409,-1.105,1
0.392,2.413,2
1.938,0.331,2
2.920,0.873,2
1.384,0.499,2
1.880,0.320,2
1.626,1.460,2
2.425,-0.463,2
0.831,0.103,1
2.503,1.740,1
3.153,-0.604,1
1.460,0.816,2
1.858,0.781,1
2.008,-0.578,1
0.412,2.464,1
1.420,-0.445,2
-0.234,0.814,2
3.649,2.114,1
1.118,-0.025,1
1.314,2.638,2
3.238,1.036,2
0.293,0.762,1
1.038,1.327,1
2.321,0.137,1
3.009,1.361,1
1.724,-0.828,1
1.306,1.325,1
1.417,0.541,1
3.044,-2.072,2
2.679,0.308,2
1.457,1.705,2
2.515,-2.084,1
3.718,1.702,1
2.436,1.443,1
2.773,1.047,1
2.113,-1.270,2
2.424,1.834,2
1.248,0.573,2
2.158,-1.368,1
2.016,1.009,2
1.382,-2.241,2
4.102,2.099,1
1.594,-0.274,1
1.693,-1.494,1
2.053,0.771,1
2.524,-0.278,1
2.443,0.027,2
3.182,0.505,1
0.881,0.756,1
0.550,1.057,1
-0.994,-0.547,2
1.633,2.411,1
1.648,-2.257,1
2.275,1.456,1
0.849,0.731,1
3.471,1.808,1
1.898,1.302,2
2.324,-2.405,1
1.924,-0.713,1
3.528,-0.544,1
2.776,0.408,1
3.750,1.096,2
1.891,0.050,1
3.806,-0.342,2
3.273,-1.047,1
2.136,1.011,1
2.451,1.379,2
2.426,-0.633,1
2.360,0.276,2
4.630,0.283,1
2.677,-1.511,1
2.075,-1.830,1
0.500,-0.115,1
3.084,0.744,1
3.246,-1.178,1
2.491,1.802,1
2.176,-1.737,2
3.388,2.189,1
2.073,0.359,1
1.455,-0.734,2
2.275,-1.700,2
2.583,0.149,1
1.647,-1.673,2
2.732,-1.175,2
2.793,-2.061,1
2.184,-2.343,1
2.620,2.551,1
0.492,-0.687,2
0.525,-2.214,1
2.439,0.073,2
1.713,-2.401,2
2.339,2.007,2
2.238,-0.994,2
3.813,1.207,1
1.853,0.992,1
2.254,-2.218,2
1.000,0.150,1
0.225,0.564,2
3.378,-3.503,1
3.192,-0.132,2
0.484,0.015,2
1.343,1.716,1
2.215,1.420,1
2.974,2.131,2
1.856,-0.472,1
3.803,-0.052,2
0.041,0.544,2
0.950,-1.386,2
0.435,1.057,1
1.759,-0.504,1
1.356,-1.116,2
2.441,-2.154,2
2.189,-2.041,2
2.953,-1.660,1
0.984,0.535,2
0.490,1.618,1
2.505,0.726,2
0.450,-0.396,2
3.193,2.314,2
3.190,-0.964,2
1.986,2.536,2
0.677,-2.348,2
3.033,-0.544,1
1.220,-3.762,1
2.097,2.120,2
1.159,-1.417,2
1.766,0.758,2
2.625,-0.045,2
2.369,1.589,2
1.729,1.382,2
1.661,0.376,2
3.309,-1.220,1
1.709,0.334,2
2.764,-1.694,1
1.892,0.080,1
1.742,-0.338,1
2.498,-1.780,1
0.136,2.199,2
4.323,-2.355,2
1.916,-2.133,2
2.483,-2.712,2
2.308,-1.086,2
2.168,0.304,1
0.891,-0.433,1
2.631,1.113,1
1.790,-0.806,2
2.792,-0.874,1
2.455,-2.698,2
1.011,1.240,1
2.044,1.544,2
1.479,-0.795,1
2.989,-3.095,1
2.332,-0.350,2
2.789,-1.598,1
2.176,0.285,1
0.595,-0.475,2
2.793,0.893,2
2.261,-1.781,2
2.317,-1.653,2
0.920,-0.639,1
0.854,0.778,2
2.435,-0.838,2
0.869,-1.456,2
0.599,-0.017,1
2.183,1.746,1
-0.307,-1.180,2
1.749,0.030,2
2.168,-0.530,1
1.968,0.617,2
3.322,-1.040,2
0.187,0.643,2
-0.255,1.947,1
2.180,0.355,1
-0.305,1.977,2
3.908,-2.222,2
1.558,-0.678,2
1.762,-1.364,2
0.622,-0.487,2
2.079,0.048,2
1.740,1.239,1
3.271,-1.903,1
1.887,0.563,2
3.549,0.209,1
1.960,0.516,2
2.829,0.318,2
3.261,0.858,1
3.046,0.847,2
0.934,0.622,1
2.025,1.057,2
0.957,1.998,1
2.192,-1.249,2
2.082,0.585,1
2.057,0.571,1
0.810,-2.187,2
2.731,-0.877,1
1.820,1.883,1
1.215,0.946,1
-0.007,-0.460,2
4.005,1.772,1
4.662,1.598,1
3.689,-0.850,2
1.777,0.093,1
1.444,-0.127,2
2.170,-0.601,1
2.129,1.697,1
1.783,-0.509,1
4.010,0.505,1
3.259,-2.297,2
1.387,2.220,1
0.532,-0.994,1
0.927,1.615,2
2.517,1.697,1
1.960,2.327,2
3.419,-2.058,1
2.637,0.834,1
4.015,-1.905,2
1.908,-0.450,1
2.004,0.554,2
3.258,-0.775,2
1.431,-1.673,2
1.631,-0.523,1
3.704,0.117,1
2.096,0.207,1
1.419,-0.886,1
1.370,1.470,1
2.524,-1.109,1
3.257,-0.431,2
1.480,1.770,2
1.397,-0.815,1
1.862,-2.154,1
2.040,-1.522,1
1.127,-1.366,1
1.627,-1.616,1
3.971,-0.143,2
4.015,-1.152,2
3.742,-1.264,2
1.091,-1.594,1
2.247,-2.507,2
3.732,1.379,2
4.167,-0.951,1
1.962,-2.076,2
1.155,0.832,1
2.530,-1.636,2
3.498,-0.527,1
2.729,2.566,2
1.681,-0.266,2
1.448,0.282,1
1.147,3.095,2
2.913,0.406,2
2.214,-0.453,2
2.057,3.132,1
2.302,-1.171,2
3.031,-1.047,2
0.935,-0.972,1
2.038,1.306,2
2.212,-1.849,2
3.521,-0.197,1
2.729,1.591,2
0.460,0.055,1
1.851,0.659,2
2.876,-0.856,1
3.133,-0.981,1
1.271,2.322,1
2.396,0.860,1
0.614,1.214,1
1.847,0.539,1
-0.068,-1.965,2
3.502,-2.487,1
3.271,0.778,2
2.777,2.187,2
3.427,0.748,1
2.040,-1.936,2
1.523,0.525,1
1.970,1.286,1
0.942,-0.095,1
2.364,0.557,2
1.617,1.298,1
1.007,0.958,1
1.891,-2.514,2
1.825,1.320,2
0.809,0.806,2
2.682,0.482,2
1.271,1.141,1
2.022,-0.040,2
1.927,-1.703,1
1.505,-2.050,1
3.608,-1.241,2
3.877,-0.356,2
1.862,1.290,2
3.353,-1.039,1
1.256,-1.714,1
1.723,-1.519,2
3.416,-0.235,1
0.331,-1.946,2
2.521,-1.655,2
0.404,-0.812,2
1.582,-0.267,1
1.996,0.682,1
2.438,-1.354,2
1.301,-1.900,1
1.419,-1.776,1
2.459,2.924,1
2.266,1.726,1
2.292,-2.102,1
0.633,-1.732,1
1.607,-0.762,1
0.059,-1.650,2
1.076,-3.126,1
1.866,0.990,2
0.736,1.140,2
2.717,0.201,2
2.363,-0.246,1
3.366,2.005,2
2.211,-1.782,1
1.104,-0.353,1
1.774,-0.016,2
3.417,-0.037,2
2.870,-0.532,2
2.256,-0.808,2
1.832,0.073,2
1.188,2.016,2
0.950,0.902,1
1.932,0.640,2
4.334,-0.572,1
3.956,-1.143,1
0.861,2.501,1
3.615,-0.196,2
1.837,-0.195,2
3.867,2.424,2
2.865,0.001,1
1.261,-0.085,2
1.701,-0.540,1
2.714,0.094,1
2.083,-2.064,1
3.277,0.371,1
3.938,-1.069,1
3.743,0.161,2
3.301,-1.262,1
1.942,0.558,2
3.188,-0.388,2
2.891,-1.912,2
2.016,0.259,2
1.887,1.133,1
1.314,0.175,1
3.287,-0.906,1
1.447,-2.451,1
1.929,0.906,2
1.405,1.326,2
3.885,0.726,2
0.211,0.611,1
2.033,-1.279,1
2.589,-1.418,2
1.634,-1.723,2
2.212,0.736,2
0.903,-0.794,2
2.751,2.401,1
0.762,-1.680,2
2.835,-1.402,1
2.859,-1.901,1
1.353,3.385,2
2.353,0.311,1
1.212,0.597,2
1.244,-0.274,1
-0.155,1.128,2
0.865,3.191,1
2.665,0.496,1
2.211,3.359,1
2.056,1.655,1
-0.672,-1.698,1
1.996,0.712,1
3.490,1.118,1
0.942,1.681,1
1.766,-1.060,2
3.136,-2.408,1
3.898,-1.591,1
3.552,0.108,2
1.324,1.128,2
0.652,-1.386,2
1.664,0.973,1
1.520,1.162,2
2.919,-0.456,1
1.448,0.959,1
0.492,-0.003,2
2.212,-0.066,2
1.787,1.008,2
2.291,0.872,1
1.062,1.487,1
0.699,-0.842,1
-0.053,1.350,1
0.499,-0.742,2
0.351,0.824,2
2.081,0.741,2
3.570,2.180,1
0.757,-0.050,1
1.733,-1.798,2
2.386,-3.005,1
6.032,-1.614,2
3.286,-1.056,1
2.469,-1.781,1
2.443,-0.085,1
4.121,-1.836,1
0.934,-0.783,1
1.291,-1.115,2
0.669,1.261,1
0.509,0.991,2
4.284,-0.341,2
2.091,-1.270,1
2.242,2.100,2
3.268,-1.363,2
2.203,1.225,2
1.803,-0.402,2
3.620,-1.501,1
1.848,1.446,2
3.501,1.807,2
3.326,-0.781,2
1.882,1.387,1
3.247,0.533,1
3.027,1.220,2
1.725,0.447,2
2.113,0.417,1
2.291,1.835,1
0.731,-1.106,1
0.324,-4.329,2
3.721,1.019,2
0.695,1.255,1
2.526,-0.942,2
1.730,1.306,2
0.591,2.691,1
3.665,0.366,2
3.127,0.896,2
2.480,0.392,2
3.052,0.664,2
0.918,-0.642,2
0.563,0.839,1
3.212,-0.534,2
1.986,1.862,1
1.554,-0.312,1
1.968,-0.958,1
5.284,-1.248,1
1.427,3.299,2
1.019,-0.889,2
2.500,-1.066,1
1.345,-1.449,1
3.813,-0.639,1
2.788,0.865,2
1.992,-0.041,2
3.271,0.412,2
3.926,0.021,2
1.625,1.254,2
1.423,1.659,2
2.445,0.827,2
2.322,0.200,1
2.442,2.319,1
0.807,-0.964,1
2.090,-1.258,1
4.581,0.787,2
0.633,0.082,1
3.106,0.784,2
0.932,-1.063,1
1.533,-1.246,1
2.974,-1.589,2
2.135,0.376,1
3.441,-0.971,1
2.779,1.511,1
0.802,-1.413,2
0.915,3.099,1
0.501,-2.350,2
2.661,0.484,1
3.292,-1.758,2
1.446,-2.072,1
1.615,3.095,2
2.461,2.074,1
1.576,2.238,1
3.039,1.224,1
1.565,0.740,1
1.966,0.418,1
1.659,-2.656,2
0.716,-0.008,2
2.935,0.937,2
0.987,-0.720,1
1.495,-2.798,1
3.425,-0.568,1
2.509,2.638,1
0.603,-0.440,2
4.061,-0.527,2
1.913,0.774,2
1.011,1.173,1
-0.872,0.317,1
3.097,0.709,2
2.108,-0.415,2
1.258,1.350,1
2.451,-1.358,2
2.640,-0.705,2
1.946,-2.741,2
2.420,1.190,1
1.013,0.749,2
1.599,-1.849,1
2.446,-0.580,1
2.456,-0.273,1
1.197,-0.730,2
2.635,-1.057,1
2.924,0.453,2
2.595,1.595,1
2.564,0.112,1
0.949,1.907,2
1.518,1.515,2
1.501,1.108,2
0.310,1.389,3
-4.127,-1.247,4
2.203,-2.822,3
1.031,1.771,3
-0.903,0.781,3
1.181,-3.281,3
-3.524,1.844,4
-2.358,0.993,4
0.802,0.741,3
3.621,0.724,3
0.998,0.058,3
-3.088,2.110,4
-3.214,-0.879,4
1.836,-0.976,3
1.721,0.569,3
-2.278,1.940,4
-3.536,1.042,4
1.089,-1.849,3
-2.899,0.395,4
0.251,-1.062,3
1.483,0.056,3
1.070,2.624,3
-3.064,-0.199,4
-1.856,-0.806,4
-1.800,-0.517,4
1.697,-0.615,3
-1.136,-0.544,4
0.705,-0.910,3
-1.200,-2.144,4
-3.800,-0.474,4
1.166,0.064,3
-1.066,1.239,4
-1.958,1.194,4
-0.985,0.265,4
2.022,2.891,3
2.866,-1.716,3
0.007,-0.963,4
-2.511,-1.868,4
0.053,3.354,3
2.955,1.015,3
-2.717,-4.269,4
1.902,1.664,3
-1.873,0.571,4
-1.493,-1.911,4
-1.776,0.450,4
-1.851,1.124,4
-2.853,-0.801,4
1.218,-3.244,3
-0.903,0.759,4
-1.557,-1.201,4
-2.978,0.999,4
-2.723,3.035,4
-0.266,0.118,4
-0.465,-2.937,4
-1.588,-1.423,4
1.732,0.465,3
-3.030,1.370,4
1.639,1.010,3
-0.985,-1.130,4
2.582,2.354,3
-3.244,2.475,4
-3.583,-1.039,4
-0.956,-0.721,4
-2.755,-2.468,4
0.461,0.468,3
3.699,-0.648,3
3.148,-0.127,3
-1.832,-1.399,4
3.124,-1.842,3
-2.205,1.725,4
-1.471,-0.685,4
2.586,1.631,3
1.051,-1.069,3
-3.437,0.569,4
-1.080,-0.394,4
-2.987,0.209,4
1.593,-0.911,3
-2.512,-0.255,4
2.248,1.004,3
-1.054,0.051,4
-0.607,-2.330,4
2.953,0.073,3
1.744,-1.292,3
-3.178,-0.666,4
-2.031,-2.609,4
-1.648,-3.716,4
-2.152,2.043,4
-3.411,1.827,4
3.251,-0.686,3
2.637,-2.070,3
-3.918,0.881,4
2.804,0.656,3
1.039,-1.237,3
2.354,-1.062,3
-1.595,0.880,4
-1.909,-0.994,4
2.912,1.513,3
-2.585,-0.985,4
-3.210,-0.622,4
0.893,-1.113,3
-1.273,0.767,4
-3.172,3.408,4
-2.559,1.017,4
-2.185,-1.079,4
1.120,-1.859,3
3.095,0.373,3
2.079,0.503,3
2.603,0.788,3
-1.146,1.036,4
-2.111,-1.635,4
-1.338,-1.009,4
-0.283,-2.172,3
-2.603,-0.438,4
2.695,-1.679,3
-2.047,-1.591,4
1.868,1.729,3
2.268,0.593,3
-2.226,-0.974,4
1.257,0.497,3
2.473,-0.356,3
-0.987,1.798,4
3.227,-2.293,3
-1.822,-0.900,4
-1.947,0.680,4
2.235,1.377,3
-1.973,-1.455,4
2.947,-0.500,3
1.082,1.679,3
-1.838,-0.815,4
1.867,2.014,3
-3.004,2.201,4
2.409,-1.713,3
3.165,-0.042,3
-2.942,-1.652,4
-1.781,-2.608,4
2.059,-0.056,3
2.171,1.792,3
2.866,-2.028,3
-2.975,0.724,4
2.587,-1.065,3
-1.559,-1.417,4
-2.785,1.085,4
-0.221,1.453,3
1.349,-0.803,3
1.339,0.824,3
2.620,-0.269,3
-2.015,-0.483,4
2.399,-0.311,3
-1.605,2.512,4
-2.765,-1.134,4
-2.191,0.062,4
2.269,2.870,3
1.526,-0.650,3
-1.671,0.268,4
-3.328,-1.719,4
2.404,-1.083,3
1.862,0.658,3
1.501,0.626,3
-1.104,-1.142,4
-2.013,-2.470,4
-1.379,1.078,4
-0.654,1.136,4
-2.337,0.700,4
-2.943,-0.099,4
3.404,-1.805,3
2.072,1.347,3
-0.994,1.063,4
1.128,-0.474,3
2.070,1.084,3
1.413,1.341,3
2.045,-1.075,3
1.806,2.574,3
3.083,1.639,3
-1.954,-3.034,4
1.271,-0.310,3
-2.169,0.498,4
3.394,-0.501,3
-4.249,0.228,4
1.459,0.614,3
-2.822,-1.581,4
-2.244,-0.304,4
1.175,0.513,3
1.787,0.766,3
1.700,1.554,3
2.737,-0.730,3
2.190,0.614,3
-1.297,0.235,4
2.711,1.104,3
1.746,-1.839,3
1.669,-2.053,3
0.686,1.177,3
-1.985,-1.258,4
-1.552,0.049,4
-2.019,2.614,4
-2.743,-1.113,4
-2.941,-1.328,4
1.407,1.119,3
2.639,-1.344,3
1.621,1.103,3
1.551,-0.195,3
-2.636,1.090,4
-3.634,-0.922,4
1.884,2.234,3
-3.320,1.722,4
1.479,0.340,3
-3.584,-0.942,4
-2.334,-0.508,4
0.136,2.015,3
-2.059,-0.678,4
1.596,2.257,3
2.698,1.336,3
1.792,0.780,3
0.270,-1.663,3
-1.743,-2.007,4
0.098,0.132,4
1.877,-0.628,3
2.796,-0.476,3
-3.685,-0.786,4
1.816,0.254,3
-1.542,0.868,4
-0.973,0.108,4
-2.244,0.094,4
1.574,1.917,3
0.699,-1.074,4
-3.339,0.061,4
1.136,1.408,3
3.433,-2.202,3
-0.264,-0.076,4
-0.744,0.071,4
-1.841,1.425,4
-0.599,1.632,4
0.747,-1.100,3
-2.751,-0.413,4
1.991,-0.605,3
3.999,2.498,3
-2.591,1.463,4
-1.059,-2.570,4
-0.597,-0.441,4
3.338,-0.388,3
-1.155,0.973,4
3.813,-2.434,3
-3.349,-1.301,4
-0.168,1.887,3
-2.013,1.053,4
2.706,-0.574,3
-2.378,2.979,4
-2.522,-2.175,4
-3.512,-0.069,4
-1.705,0.193,4
1.546,0.386,3
-0.835,-0.321,4
3.262,-0.540,3
-3.435,-1.173,4
3.512,0.695,3
2.424,-1.332,3
-2.977,2.225,4
-1.657,-2.259,4
2.704,-0.165,3
1.855,1.502,3
-0.438,-1.002,4
-1.431,2.568,4
-1.458,1.162,4
-2.398,-1.471,4
-2.419,-0.399,4
-1.585,0.698,4
2.257,1.084,3
2.825,1.727,3
-1.938,-0.042,4
-2.265,1.911,4
-3.293,-0.264,4
-2.318,-0.101,4
-2.234,-1.132,4
-1.552,1.558,4
-2.462,-0.425,4
-1.379,-0.239,4
2.220,1.284,3
0.595,2.579,4
-1.438,2.088,4
1.997,1.248,3
-1.945,-1.503,4
-1.922,0.425,4
1.759,-0.090,3
-2.413,1.185,4
-3.613,-0.614,4
-1.424,2.124,4
2.392,-1.203,3
2.335,2.522,3
-5.006,0.992,4
-0.100,-0.885,4
-1.657,-1.521,4
1.195,-0.843,3
-2.926,0.545,4
-2.257,1.545,4
3.436,-0.252,3
-1.577,-2.344,4
-1.799,-1.424,4
-2.292,-0.158,4
3.703,-0.247,3
-2.421,0.273,4
-1.568,0.551,4
-1.016,0.445,4
-1.740,-0.037,4
4.176,0.501,3
-1.179,-0.377,4
-3.811,-0.373,4
-3.026,0.910,4
-1.174,-0.928,4
-1.588,-1.745,4
-2.664,-0.828,4
-1.748,-1.621,4
2.017,0.459,3
1.938,2.311,3
3.300,0.139,3
-3.573,0.597,4
-2.002,1.790,4
-1.538,1.750,4
-4.617,-1.138,4
0.451,0.740,3
-1.633,1.204,4
-1.551,-0.337,4
-2.578,-0.809,4
2.492,-0.263,3
2.574,1.096,3
3.696,2.678,3
-2.377,-1.376,4
-1.350,0.815,4
-1.448,1.852,4
-1.867,-1.375,4
-2.624,-1.112,4
0.357,-0.080,4
-3.310,1.619,4
-2.236,-2.306,4
-2.181,-0.174,4
-2.853,-1.632,4
-2.896,-0.384,4
2.304,0.450,3
2.274,-1.600,3
-1.534,0.684,4
3.258,-0.144,3
1.299,1.595,3
1.142,-0.115,3
-2.820,1.278,4
0.402,-0.364,3
-0.412,-0.987,4
1.463,-0.384,3
1.886,-1.199,3
-3.187,-0.849,4
1.810,2.733,3
3.382,-0.242,3
2.350,-0.401,3
-0.309,-1.131,4
3.041,-0.106,3
-2.762,1.163,4
0.008,1.589,4
-1.270,2.460,4
-2.922,-1.263,4
-0.817,-0.109,4
-2.914,-3.079,4
1.079,-0.963,3
1.287,-0.181,3
-2.461,3.071,4
1.918,-2.264,3
3.385,1.599,3
2.154,-1.403,3
-3.491,1.484,4
-1.025,-0.891,4
1.271,1.336,3
1.166,0.691,3
2.660,1.058,3
1.722,0.288,3
1.919,-1.042,3
0.011,-2.149,3
2.045,-0.211,3
-1.513,-0.505,4
1.787,0.542,3
1.738,-1.616,3
1.687,1.410,3
1.946,0.993,3
-2.223,-1.859,4
2.092,-3.143,3
-3.288,0.702,4
-0.618,-0.502,4
-1.228,1.054,4
2.373,0.418,3
3.441,-0.368,3
1.738,-1.226,3
-0.778,2.432,4
0.902,3.039,3
-1.823,-0.659,4
1.531,0.421,3
2.049,-2.848,3
0.815,0.335,3
-2.071,-0.172,4
1.931,1.322,3
2.043,-3.250,3
1.733,-2.452,3
-1.382,-0.734,4
3.140,-1.843,3
2.336,-0.658,3
-4.211,1.130,4
-2.427,1.335,4
-2.379,1.042,4
-0.323,-0.800,3
-0.315,1.304,4
2.451,2.485,3
2.001,-0.464,3
3.354,1.792,3
-3.202,1.544,4
2.512,3.681,3
1.303,3.296,3
-0.009,-4.308,3
-3.214,-0.383,4
3.668,-2.026,3
-0.210,1.423,4
1.290,1.046,3
-1.804,-0.945,4
-2.104,0.040,4
1.857,-2.452,3
2.115,-0.736,3
2.068,-1.185,3
1.220,0.575,3
-3.843,-0.208,4
2.690,-1.070,3
1.313,1.027,3
-1.522,-1.941,4
2.371,1.022,3
-2.620,2.328,4
-0.851,-0.181,4
-3.097,-1.344,4
1.712,1.755,3
2.926,1.326,3
-3.595,1.687,4
2.680,-0.504,3
-2.985,0.962,4
1.968,-0.515,3
-1.442,-0.013,4
-2.610,0.460,4
-1.181,0.987,4
1.884,-2.572,3
-2.588,-0.429,4
-3.859,-2.172,4
-0.775,2.703,4
2.544,1.075,3
2.858,1.158,3
-1.153,0.033,4
2.738,1.221,3
-0.899,-1.526,4
-1.704,-0.310,4
1.597,-1.295,3
4.218,-0.107,3
-0.417,1.778,4
0.720,-0.677,3
1.648,-0.618,3
-0.666,1.575,4
-0.937,1.245,4
-2.138,-1.239,4
-2.869,1.768,4
-3.276,-1.541,4
0.905,-0.479,3
3.446,-2.192,3
-2.754,-0.427,4
3.169,1.661,3
-1.955,0.067,4
4.343,0.704,3
2.367,1.808,3
-3.093,1.299,4
-2.501,-0.956,4
-2.449,-0.030,4
-2.214,-0.389,4
3.478,0.982,3
-2.188,-1.297,4
-2.831,0.921,4
-1.571,0.435,4
-2.172,-0.546,4
1.224,1.013,3
-1.678,1.782,4
-1.450,-0.890,4
-2.770,0.595,4
-1.827,-2.225,4
1.023,0.288,3
2.002,2.114,3
-2.196,-0.163,4
-2.506,-0.885,4
3.999,1.214,3
1.973,-0.293,3
0.723,-1.839,3
-0.867,-2.213,4
-1.516,1.470,4
2.370,1.061,3
-0.589,1.418,4
1.652,-0.926,3
-3.991,-2.192,4
0.362,-1.961,4
3.679,3.843,3
1.345,-2.857,3
-1.119,1.174,4
2.306,0.662,3
-2.578,-2.601,4
1.042,2.216,3
0.346,0.711,3
3.171,3.261,3
2.731,-1.733,3
1.118,-1.250,3
0.315,-0.893,3
2.818,-0.371,3
0.659,-1.511,3
-1.673,-0.882,4
-1.317,0.445,4
2.800,-1.714,3
2.397,-0.172,3
2.703,-2.957,3
-2.316,0.343,4
-2.448,-1.640,4
3.565,-1.238,3
1.322,0.389,3
-2.784,0.569,4
-0.888,-0.243,3
1.896,-0.962,3
0.326,1.023,3
-1.994,-0.757,4
-2.398,1.307,4
3.874,-1.011,3
2.960,-0.962,3
-1.646,0.753,4
-1.117,0.135,4
1.402,-1.057,3
1.561,0.833,3
-1.285,1.391,4
3.193,1.464,3
-2.718,0.132,4
2.420,-0.114,3
3.575,1.286,3
-2.149,-2.022,4
-0.462,-0.141,4
-1.906,-1.006,4
1.918,-1.389,3
-3.461,0.039,4
-2.119,0.386,4
-0.929,-2.883,4
1.570,-2.004,3
1.439,0.207,3
1.742,0.613,3
-1.792,0.085,4
-1.809,-1.194,4
0.558,-0.313,3
-2.758,-2.155,4
2.074,-0.179,3
-1.170,1.968,4
2.811,-0.910,3
-1.645,-0.115,4
1.179,-0.029,3
-2.883,2.583,4
2.412,-0.951,3
2.766,1.970,3
2.413,2.129,3
1.216,0.869,3
2.844,1.386,3
1.894,-1.306,3
1.962,1.984,3
2.643,1.116,3
-1.803,-1.940,4
-2.412,0.741,4
3.307,-2.053,3
-1.519,1.786,4
-0.647,1.368,4
-1.300,-0.138,4
2.095,0.919,3
0.494,0.848,3
-1.023,1.281,4
1.423,2.745,3
2.394,-2.122,3
1.025,0.503,3
-1.762,-0.481,4
0.998,-0.035,3
-2.925,0.558,4
-0.902,-0.681,4
3.592,0.762,3
1.685,-2.043,3
2.000,-0.475,3
0.778,0.945,3
1.241,-0.716,3
1.198,0.530,3
-1.821,0.945,4
-1.819,-1.225,4
-1.462,0.515,4
-0.578,-1.505,4
-0.500,-1.535,4
2.240,1.508,3
-3.523,-1.451,4
-2.373,2.703,4
-0.618,-0.460,4
0.894,1.325,3
2.814,1.881,3
-2.704,-1.062,4
1.998,0.283,3
2.855,1.890,3
2.135,-0.924,3
-2.010,1.635,4
0.587,-0.554,3
2.815,-0.509,3
0.497,0.215,3
1.433,-0.151,3
-2.570,-0.270,4
-2.278,0.134,4
1.441,-0.138,3
-1.181,-1.612,4
-4.265,-0.795,4
3.095,0.924,3
-3.233,-0.881,4
-2.302,-2.403,4
4.191,-1.653,3
-1.365,3.350,4
-2.306,0.598,4
1.537,-1.175,3
2.027,-0.251,3
-4.251,-3.377,4
-3.284,-1.267,4
2.137,-0.186,3
-2.094,-1.655,4
1.162,-0.043,3
1.681,0.756,3
0.953,0.826,3
-2.274,-1.802,4
-1.855,-0.522,4
-2.020,-0.753,4
1.704,-0.524,3
3.261,0.968,3
-1.968,1.119,4
-3.405,2.198,4
1.149,-1.975,3
-2.987,-1.886,4
0.925,2.365,3
-1.008,0.051,4
-0.926,-0.591,4
-0.072,0.865,4
2.291,0.454,3
0.029,0.040,4
-0.849,-2.791,4
-3.369,1.508,4
-2.491,-0.819,4
1.893,-1.059,3
2.522,0.153,3
-3.299,-1.636,4
-3.595,-3.736,4
3.033,0.545,3
0.744,-0.371,3
-3.429,-1.761,4
-1.799,-1.228,4
2.472,0.197,3
1.869,0.905,3
1.802,0.720,3
-1.034,-1.144,4
2.398,0.905,3
-1.341,-0.782,4
-3.401,0.740,4
-3.562,0.137,4
-0.768,-1.648,4
-2.288,1.151,4
3.070,1.084,3
-1.190,-1.446,4
-1.941,-1.651,4
0.688,-0.802,3
-1.275,0.453,4
2.948,-1.981,3
-1.525,1.357,4
-1.140,0.921,4
2.014,1.072,3
-1.965,-1.292,4
-1.348,1.462,4
0.826,1.737,3
-2.330,2.087,4
-0.743,-0.162,4
-1.887,-1.297,4
0.240,0.926,4
2.047,-1.218,3
1.158,-1.902,3
0.376,-0.620,3
1.165,1.733,3
2.103,1.299,3
3.288,1.250,3
1.219,-2.478,3
-1.587,0.045,4
-2.053,-0.597,4
2.350,0.070,3
-2.794,-0.960,4
4.100,0.858,3
0.926,0.822,3
-1.956,0.756,4
1.796,0.392,3
0.841,-1.665,3
1.934,0.164,3
1.791,2.302,3
1.025,2.267,3
1.642,1.229,3
3.358,-0.782,3
1.731,0.119,3
2.282,-2.271,3
0.890,-0.114,3
1.435,-0.474,3
3.164,-1.070,3
0.448,0.653,4
3.932,0.468,3
-0.187,-0.516,4
3.259,0.529,3
1.856,0.740,3
2.140,-0.116,3
2.349,0.685,3
1.654,-0.437,3
-2.529,-0.213,4
-2.387,0.607,4
-3.195,-2.304,4
-1.494,0.926,4
2.992,-1.259,3
-2.384,-0.326,4
2.464,1.106,3
0.178,-0.468,4
3.257,0.003,3
-1.941,-1.737,4
1.143,1.006,3
0.122,0.700,3
-2.279,1.352,4
-1.186,0.530,4
1.559,0.340,3
-3.503,1.453,4
2.693,0.141,3
0.735,-0.005,3
-1.184,-1.601,4
1.554,0.266,3
-0.806,-1.044,4
1.750,-0.523,3
3.621,1.247,3
-1.950,0.057,4
-1.231,-0.887,4
-1.986,-2.290,4
-1.466,1.929,4
-1.511,1.517,4
0.438,0.155,3
3.244,0.081,3
-0.624,-1.288,3
2.462,0.464,3
-0.497,1.404,4
-3.265,0.721,4
1.958,0.457,3
-3.592,1.322,4
2.342,-1.133,3
-2.373,-0.779,4
-3.074,0.610,4
-1.341,-0.271,4
2.995,-1.172,3
2.183,-1.180,3
-3.013,1.793,4
1.862,0.727,3
-1.039,1.641,4
-1.661,-0.497,4
2.760,0.242,3
1.238,4.533,3
3.700,0.167,3
-3.778,-0.942,4
3.213,-1.485,3
-1.058,0.889,4
0.634,-0.664,3
1.112,-1.165,3
1.184,-1.805,4
0.553,-0.309,3
-3.195,0.867,4
1.780,2.377,3
2.195,0.317,3
-2.380,1.879,4
1.904,0.178,3
-2.201,-0.369,4
2.174,-0.830,3
-3.097,1.860,4
-0.300,-0.594,4
-2.784,-0.323,4
2.346,1.571,3
1.602,1.137,3
2.844,1.260,3
3.009,-0.577,3
2.370,-1.444,3
3.327,2.089,3
-3.403,0.766,4
0.655,0.160,3
-1.324,0.943,4
1.333,0.508,3
-2.318,0.052,4
3.563,0.727,3
-2.671,0.509,4
2.105,-1.194,3
2.011,0.515,3
-2.539,-0.873,4
1.386,-0.202,3
-2.463,0.301,4
-2.500,-0.227,4
4.260,0.683,3
-1.986,-1.600,4
-0.854,-0.101,4
-1.426,-1.614,4
3.430,-1.442,3
2.264,-3.245,3
2.152,-0.044,3
-1.349,2.131,4
2.297,-1.587,3
3.469,0.330,3
2.063,0.046,3
-0.893,1.618,4
-0.252,-1.405,4
2.244,1.643,3
-3.295,-1.233,4
-0.603,1.930,4
-0.645,0.333,4
-2.963,1.871,4
-3.055,-0.045,4
0.763,1.939,3
1.352,0.774,3
2.044,1.756,3
-2.711,-1.088,4
-1.626,0.367,4
3.590,-1.705,3
-1.101,0.789,4
-2.323,-0.615,4
-1.178,1.526,4
0.783,-0.142,3
-1.962,2.400,4
1.150,-1.503,3
3.680,1.445,3
2.620,-0.449,3
2.428,-2.227,3
-2.928,-0.580,4
1.311,2.644,3
-1.322,-0.942,4
1.068,-0.036,3
-1.519,0.949,4
2.446,-0.303,3
-1.590,-1.781,4
2.825,0.702,3
2.802,0.087,3
-2.770,0.183,4
1.878,1.296,3
0.068,-1.168,4
0.921,-0.794,3
1.408,-0.134,3
-1.669,-0.374,4
0.869,-1.956,3
2.138,-1.179,3
0.936,-0.563,3
-2.408,-1.511,4
1.607,2.558,3
2.747,1.065,3
-3.219,-1.703,4
-0.596,1.097,4
-0.802,0.150,3
4.016,-0.580,3
1.029,1.745,3
-2.389,0.439,4
2.415,-0.608,3
1.387,0.112,3
-1.400,-2.283,4
-1.648,0.896,4
-2.955,-0.211,4
1.815,0.520,3
0.508,-0.532,3
0.446,1.864,3
-0.964,-0.601,4
-1.511,-2.043,4
1.022,0.534,3
-4.357,0.411,4
3.390,1.518,3
-2.101,-0.992,4
-1.846,1.896,4
1.608,0.442,3
-2.587,-0.754,4
2.038,-0.611,3
-3.143,0.754,4
1.046,0.484,3
2.440,-0.011,3
-3.350,0.413,4
3.440,-1.000,3
-2.871,-1.038,4
-0.619,2.504,4
-2.767,1.348,4
1.869,1.174,3
2.750,0.173,3
-3.583,2.320,4
-2.694,0.201,4
1.718,0.562,3
2.737,1.210,3
-1.920,0.529,4
2.156,0.045,3
1.766,0.293,3
-1.779,-0.759,4
-1.987,-2.844,4
-0.276,-1.769,3
2.488,-1.664,3
1.825,-2.095,3
1.494,0.080,3
4.065,0.502,3
3.098,-1.137,3
-3.192,1.576,4
-2.118,-1.443,4
0.381,-1.390,3
2.415,1.294,3
1.182,0.198,3
3.348,0.713,3
-0.866,1.518,4
0.378,-2.391,3
-3.947,-1.600,4
1.709,1.920,3
2.247,1.136,3
-3.199,-2.835,4
-3.251,-3.142,4
-1.937,-0.172,4
-2.134,-1.994,4
0.877,-3.049,3
3.780,1.316,3
-2.380,2.419,4
-2.036,-0.582,4
-1.035,-3.001,4
-1.289,-1.489,4
1.720,-1.320,3
-2.334,-0.683,4
1.785,0.937,3
2.159,-0.310,3
1.534,-2.138,3
2.328,1.817,3
1.671,-1.136,3
-1.730,-1.654,4
-1.755,1.533,4
-0.532,-1.041,4
1.205,1.496,3
2.490,-0.527,3
0.845,-0.412,3
0.640,-1.742,3
1.231,-1.168,3
3.260,0.799,3
-3.337,1.077,4
-1.635,-1.407,4
-3.501,-0.634,4
2.451,-3.562,3
3.145,-0.416,3
-1.430,0.055,4
1.790,-0.305,3
-2.311,1.187,4
3.951,-1.020,3
0.146,0.519,3
1.353,-1.736,3
-4.403,-1.419,4
-2.813,1.225,4
3.108,0.534,3
-2.895,-0.760,4
-2.009,0.043,4
1.249,0.392,3
2.633,0.232,3
1.791,0.753,3
1.359,1.004,3
0.991,0.720,3
-0.436,-1.650,4
-1.489,0.187,4
-2.987,0.198,4
-2.806,-1.269,4
2.126,0.796,3
-2.828,-1.137,4
2.451,0.507,3
0.322,-1.446,3
-2.290,1.459,4
2.738,-0.063,3
0.577,0.995,3
-2.928,2.054,4
-0.118,0.259,4
-3.334,-0.557,4
-0.269,0.231,3
-2.520,0.914,4
1.552,-0.859,3
-2.268,1.165,4
2.003,0.689,3
1.490,1.675,3
-0.883,0.150,4
-1.223,0.119,4
-2.510,0.408,4
2.766,-2.529,3
-1.758,0.685,4
2.109,-1.115,3
2.639,-1.645,3
2.082,0.394,3
3.459,0.682,3
0.496,-0.527,3
-0.936,-1.358,4
-2.857,0.818,4
1.587,0.889,3
-1.883,0.942,4
3.261,-1.526,3
-2.361,-1.262,4
-0.840,3.391,4
1.231,2.951,3
-1.820,0.826,4
-2.170,-0.263,4
1.802,-2.130,3
2.526,-0.503,3
4.420,1.453,3
-3.429,0.372,4
1.527,-0.662,3


==> plots/data/synthetic_separable.csv <==
x1,x2,y
7.541,0.574,0
5.948,1.724,0
6.963,2.560,0
5.467,0.659,0
6.916,0.139,0
6.091,0.829,0
5.564,-1.045,0
5.545,-0.282,0
5.250,-0.822,0
7.426,1.234,0
6.346,-2.780,0
5.786,0.582,0
4.711,0.332,0
6.096,0.056,0
6.083,1.194,0
3.536,-2.506,0
6.091,1.851,0
5.236,-0.629,0
7.254,4.068,0
6.696,0.055,0
4.124,-1.707,0
5.144,1.442,0
4.326,-0.864,0
4.784,-0.179,0
5.836,0.460,0
6.271,-0.343,0
6.956,1.273,0
6.755,0.358,0
7.254,-0.507,0
4.722,3.046,0
5.844,0.686,0
5.232,1.767,0
6.453,1.489,0
6.740,0.211,0
5.726,-0.313,0
5.840,-2.196,0
5.497,2.003,0
3.835,2.839,0
5.481,-0.903,0
5.142,-1.282,0
5.267,-0.989,0
4.834,0.187,0
6.864,3.122,0
6.358,-1.710,0
5.918,0.455,0
7.570,1.982,0
4.771,-0.346,0
6.894,-1.530,0
4.986,0.477,0
5.789,-0.299,0
6.064,-0.605,0
6.498,-1.142,0
8.301,-1.089,0
5.564,-0.587,0
5.055,0.300,0
5.175,1.804,0
5.504,-0.333,0
6.096,1.791,0
5.121,-0.827,0
4.115,-1.517,0
6.308,0.493,0
7.682,0.751,0
6.920,0.392,0
5.917,-2.676,0
5.968,-1.730,0
5.099,0.840,0
6.692,-2.696,0
5.599,-1.807,0
5.879,0.505,0
3.967,-1.191,0
4.568,-0.114,0
5.200,-1.953,0
7.247,-0.855,0
6.438,-1.991,0
6.524,-0.203,0
4.777,0.990,0
8.359,2.910,0
7.144,0.905,0
6.782,-2.014,0
6.480,0.026,0
7.845,0.186,0
6.771,2.058,0
7.296,-1.319,0
5.788,-0.823,0
7.478,-0.458,0
4.382,0.629,0
4.750,0.030,0
6.422,-0.973,0
8.375,0.283,0
7.294,-1.834,0
5.262,-0.552,0
5.060,-1.951,0
6.682,-2.516,0
6.098,2.191,0
5.637,-1.605,0
5.628,-1.646,0
5.612,-1.556,0
6.430,-2.057,0
7.188,-1.741,0
4.658,1.789,0
7.079,3.550,0
5.298,-0.536,0
7.086,1.085,0
6.748,-0.368,0
6.713,0.481,0
6.510,1.973,0
7.391,1.155,0
5.903,1.177,0
4.209,0.606,0
6.315,1.242,0
6.274,1.214,0
6.133,-1.108,0
6.182,0.161,0
5.573,0.704,0
5.744,-1.948,0
6.606,0.704,0
5.641,-0.662,0
5.870,-0.264,0
5.661,-0.624,0
7.636,-1.723,0
5.361,1.596,0
5.544,-0.915,0
6.505,0.261,0
5.617,-1.094,0
5.467,0.517,0
4.005,-1.076,0
4.912,-0.944,0
7.698,2.247,0
6.418,0.920,0
7.070,2.139,0
5.985,-0.004,0
5.105,-0.084,0
4.987,0.273,0
4.957,-0.241,0
3.799,2.900,0
7.798,-0.130,0
6.501,-0.898,0
5.972,-1.411,0
6.824,-0.283,0
8.672,1.673,0
6.474,-0.948,0
6.919,0.595,0
7.279,0.750,0
4.600,-1.457,0
6.404,2.163,0
8.089,-2.135,0
6.961,-2.279,0
5.574,-2.282,0
5.409,-2.166,0
6.735,1.956,0
4.802,1.945,0
6.726,1.849,0
5.948,-1.333,0
4.568,1.344,0
7.319,2.366,0
6.112,-1.805,0
6.577,-0.480,0
5.538,-0.587,0
6.528,2.006,0
5.654,1.626,0
6.046,0.994,0
5.854,-0.392,0
6.723,1.637,0
6.270,-3.208,0
7.777,-0.022,0
6.621,0.847,0
5.704,-1.964,0
6.511,2.319,0
6.344,-1.128,0
5.137,-0.456,0
3.681,0.104,0
5.160,-1.929,0
6.847,-1.466,0
6.382,-0.977,0
6.459,0.916,0
6.025,1.844,0
6.045,-0.628,0
5.954,-1.705,0
5.212,1.652,0
5.170,2.717,0
5.363,-2.298,0
6.107,-1.518,0
7.218,-1.081,0
5.855,-1.838,0
6.615,-0.520,0
5.305,-0.855,0
5.201,1.537,0
5.654,1.977,0
6.259,1.004,0
6.421,1.184,0
5.707,-0.432,0
5.379,-2.864,0
5.656,-1.078,0
4.469,-1.542,0
6.833,-0.657,0
5.883,0.643,0
4.221,1.378,0
6.737,-1.269,0
6.279,-1.156,0
6.224,-1.191,0
5.880,1.783,0
6.530,-1.898,0
5.173,0.199,0
6.064,-1.078,0
6.552,2.558,0
7.382,-0.734,0
4.400,3.000,0
8.010,-0.770,0
5.222,0.893,0
4.690,-1.942,0
6.686,2.729,0
5.338,1.588,0
5.728,1.685,0
6.374,-1.221,0
7.352,0.683,0
5.499,-0.449,0
4.757,1.335,0
5.551,1.131,0
6.394,1.660,0
5.739,-2.478,0
6.259,-0.521,0
6.116,-1.377,0
4.449,-1.033,0
6.735,-0.831,0
6.261,1.425,0
4.696,-1.304,0
4.621,2.076,0
5.396,-1.351,0
6.121,0.184,0
5.609,0.098,0
7.586,-1.052,0
5.977,2.107,0
4.989,1.198,0
5.955,-0.586,0
5.379,2.969,0
6.509,-0.572,0
7.309,0.441,0
5.453,3.417,0
6.317,1.625,0
7.324,-1.444,0
6.980,1.616,0
5.080,1.815,0
5.693,1.829,0
4.168,0.698,0
5.788,-0.345,0
7.227,0.222,0
7.143,-1.075,0
8.280,2.649,0
7.451,0.484,0
5.834,-1.196,0
6.943,-1.039,0
7.342,-1.086,0
5.330,-0.964,0
5.775,-2.317,0
6.368,-1.703,0
7.630,0.812,0
5.323,-2.671,0
7.349,0.721,0
5.947,0.955,0
6.571,0.568,0
6.377,1.357,0
5.424,0.851,0
6.062,1.198,0
6.625,-0.465,0
6.551,-0.252,0
5.326,2.403,0
6.001,-0.774,0
8.469,1.171,0
7.024,1.705,0
5.226,-0.551,0
5.191,-1.357,0
5.127,-1.050,0
5.217,-0.568,0
5.291,-3.044,0
5.517,-0.349,0
5.774,-0.506,0
7.446,1.849,0
3.934,0.147,0
5.977,-0.588,0
5.185,-0.626,0
5.436,0.223,0
6.861,3.557,0
5.667,-1.332,0
4.219,-0.974,0
7.296,-2.830,0
5.598,1.456,0
6.105,-0.717,0
4.320,-2.003,0
7.572,0.526,0
6.491,-0.960,0
4.313,-0.395,0
6.948,0.589,0
5.731,-0.476,0
5.869,0.970,0
6.597,-1.348,0
7.049,0.263,0
4.557,-0.294,0
6.318,-1.599,0
5.837,-2.017,0
5.658,0.929,0
4.208,-1.184,0
6.400,1.665,0
6.117,-0.857,0
5.998,-1.586,0
7.899,-0.514,0
7.255,1.369,0
3.801,-0.517,0
3.688,1.869,0
5.572,-2.200,0
6.610,0.459,0
7.287,0.153,0
6.127,0.529,0
6.414,0.402,0
6.308,2.047,0
5.028,-0.924,0
5.681,-0.022,0
7.944,0.938,0
5.592,0.993,0
5.568,-1.188,0
4.908,-0.663,0
5.000,-0.923,0
6.196,1.812,0
6.634,1.168,0
5.407,-2.719,0
6.446,1.971,0
4.826,-0.553,0
4.924,1.744,0
6.403,-0.243,0
6.183,2.520,0
6.382,0.305,0
7.249,-3.515,0
5.280,1.233,0
6.271,1.553,0
5.750,0.523,0
5.934,0.467,0
6.854,0.254,0
4.089,-2.044,0
4.797,2.447,0
4.747,0.531,0
6.713,-2.913,0
7.415,-1.973,0
5.926,-1.340,0
6.615,-0.551,0
4.537,-2.019,0
5.021,0.824,0
6.869,2.022,0
3.936,-1.214,0
6.171,-1.539,0
5.439,2.514,0
5.669,-0.903,0
6.571,0.729,0
6.204,-0.952,0
7.210,2.670,0
6.297,-2.159,0
5.491,-2.710,0
6.122,-1.295,0
6.733,-1.478,0
4.920,1.334,0
4.495,-2.875,0
5.770,1.798,0
4.957,1.156,0
6.149,-1.700,0
7.359,-1.917,0
7.608,-0.199,0
4.694,-0.028,0
6.796,-0.230,0
6.005,0.278,0
6.878,-1.138,0
3.804,0.131,0
6.309,0.645,0
5.772,-1.399,0
5.318,1.756,0
4.921,-1.110,0
7.842,1.623,0
6.162,-1.146,0
5.023,0.435,0
6.057,-0.708,0
5.353,0.492,0
5.068,-2.767,0
5.722,1.510,0
5.500,0.705,0
4.934,-1.769,0
6.433,0.580,0
7.401,-2.111,0
5.938,0.004,0
6.318,-2.033,0
5.924,-0.123,0
4.831,-0.587,0
6.688,-1.491,0
6.065,-0.247,0
6.462,-0.388,0
3.311,2.066,0
5.723,-2.519,0
5.249,-1.224,0
5.831,-1.252,0
5.735,-1.173,0
6.233,-2.216,0
5.033,-1.135,0
6.242,1.426,0
7.223,0.403,0
7.933,1.388,0
8.134,-0.037,0
4.888,0.246,0
6.723,0.229,0
5.436,0.850,0
6.162,-2.542,0
4.857,-1.810,0
4.461,-0.345,0
6.744,0.568,0
6.620,-0.906,0
6.820,-1.459,0
6.844,-0.213,0
6.525,1.438,0
5.670,0.017,0
7.227,-2.575,0
4.670,-1.300,0
6.052,-2.797,0
4.932,-1.552,0
6.738,2.168,0
5.552,1.296,0
6.348,2.312,0
6.907,-4.066,0
8.038,0.944,0
5.391,-0.125,0
5.555,1.418,0
4.540,1.765,0
6.837,-1.501,0
6.728,2.133,0
7.147,-0.162,0
5.387,1.093,0
7.364,-2.323,0
5.160,-0.962,0
6.765,1.836,0
6.672,3.637,0
6.217,-1.402,0
6.553,0.355,0
5.630,-2.014,0
5.191,-0.934,0
5.808,1.193,0
5.033,-1.074,0
6.322,-1.866,0
4.377,-2.531,0
4.062,0.708,0
6.896,1.613,0
4.902,0.087,0
6.017,0.355,0
5.839,2.430,0
5.939,1.314,0
7.683,-1.145,0
6.262,0.811,0
6.312,1.126,0
7.798,1.436,0
7.524,0.485,0
4.829,-0.497,0
4.669,1.295,0
4.813,-1.859,0
6.446,1.128,0
6.989,0.104,0
6.925,2.088,0
7.003,0.978,0
7.038,0.455,0
6.757,-0.619,0
6.757,-0.028,0
5.660,-2.343,0
5.277,-0.780,0
5.778,-2.854,0
6.350,-1.824,0
4.642,2.796,0
5.832,-1.143,0
6.277,-2.450,0
5.897,-0.026,0
6.021,0.352,0
6.049,-0.577,0
6.531,-0.529,0
7.263,-0.245,0
7.253,0.513,0
6.968,0.246,0
5.325,1.364,0
6.009,2.457,0
5.648,2.948,0
7.590,-0.387,0
5.737,-2.045,0
7.161,1.958,0
5.401,-1.765,0
5.237,0.382,0
5.449,-1.385,0
4.307,0.206,0
6.074,1.682,0
4.915,-0.425,0
6.037,-0.107,0
5.427,2.087,0
4.450,-1.751,0
6.699,-0.858,0
6.072,-2.322,0
3.916,0.267,0
4.942,2.893,0
7.374,-2.330,0
5.855,-0.346,0
5.689,-0.686,0
6.889,-0.776,0
6.915,-0.093,0
5.341,0.955,0
5.493,0.138,0
7.206,-2.407,0
5.933,-0.226,0
7.882,-0.180,0
5.705,0.900,0
4.982,-0.055,0
5.958,-1.255,0
5.800,-0.197,0
6.512,-0.005,0
3.928,-0.439,0
4.971,-1.750,0
5.385,-0.384,0
3.875,-1.779,0
5.865,-1.120,0
5.961,-1.419,0
5.326,0.252,0
5.419,-2.002,0
5.376,0.194,0
7.621,1.511,0
5.141,-0.014,0
4.447,1.841,0
6.334,0.258,0
5.808,0.154,0
4.907,-0.398,0
5.787,-0.342,0
5.584,-1.606,0
5.511,-0.505,0
7.289,-0.094,0
6.456,1.424,0
5.128,1.270,0
6.765,1.679,0
7.321,-0.385,0
5.178,0.179,0
7.457,0.760,0
5.714,0.104,0
6.738,-0.224,0
5.995,-0.912,0
7.413,3.457,0
5.953,0.852,0
7.053,-1.101,0
5.314,-1.296,0
5.645,-0.257,0
5.175,-0.782,0
6.407,3.647,0
6.096,-0.913,0
6.412,0.085,0
5.061,1.856,0
5.165,1.642,0
7.098,2.124,0
6.253,1.797,0
5.938,-2.420,0
6.366,1.752,0
5.177,-2.457,0
7.625,0.299,0
7.129,-1.202,0
5.094,0.137,0
6.340,-0.721,0
4.858,-0.091,0
7.161,0.617,0
5.200,1.253,0
6.113,-0.760,0
7.129,0.644,0
6.337,-0.154,0
4.574,0.154,0
7.591,2.790,0
7.148,-1.549,0
5.731,-0.745,0
6.786,-3.108,0
6.514,-0.816,0
6.164,-1.821,0
6.064,1.551,0
7.569,1.396,0
4.289,-1.864,0
6.720,0.118,0
6.370,-0.326,0
3.817,-2.167,0
7.492,-1.002,0
5.445,1.031,0
5.685,1.577,0
6.594,-0.894,0
4.991,0.144,0
6.593,-1.259,0
5.037,1.029,0
6.764,-0.691,0
6.174,2.984,0
6.282,-0.694,0
5.850,-2.194,0
5.936,1.481,0
5.146,1.517,0
6.092,-0.480,0
5.763,0.430,0
7.132,0.323,0
4.724,1.039,0
6.333,-0.736,0
5.598,1.688,0
7.701,-0.370,0
6.739,-0.307,0
5.490,1.494,0
6.340,2.618,0
5.251,-2.055,0
5.007,-1.661,0
5.718,-1.494,0
5.519,-1.087,0
7.192,-1.066,0
6.880,-2.896,0
8.489,0.665,0
6.869,1.095,0
5.876,-1.227,0
5.067,1.104,0
6.179,-1.264,0
5.847,0.758,0
4.861,0.947,0
5.071,-0.284,0
6.540,-0.070,0
5.285,1.802,0
5.924,0.071,0
7.945,-0.635,0
7.289,-0.774,0
6.540,0.815,0
6.985,0.117,0
5.993,-0.415,0
6.069,-0.276,0
5.631,0.735,0
6.266,-1.624,0
7.206,0.380,0
5.521,1.486,0
6.168,0.134,0
7.224,0.373,0
6.672,-2.102,0
7.479,-1.590,0
5.962,0.903,0
5.851,1.215,0
7.465,0.866,0
6.879,0.694,0
6.717,2.013,0
3.709,-2.185,0
6.807,0.053,0
6.931,0.679,0
7.088,-1.018,0
4.440,-1.823,0
7.364,1.881,0
7.817,0.597,0
5.852,0.471,0
5.545,1.500,0
6.828,-0.521,0
4.257,-1.034,0
5.768,0.526,0
6.866,-0.586,0
5.830,0.547,0
6.742,2.643,0
5.279,0.485,0
5.914,0.209,0
6.210,-1.399,0
7.311,0.702,0
6.244,1.927,0
4.881,-2.364,0
5.830,0.855,0
5.078,0.451,0
5.778,-1.067,0
6.470,2.056,0
4.703,-1.856,0
5.667,-1.131,0
4.820,-0.199,0
7.590,0.573,0
6.678,1.005,0
5.741,-0.713,0
6.551,-1.130,0
3.596,-1.920,0
7.286,0.606,0
6.081,0.338,0
6.091,-0.760,0
5.660,1.137,0
6.117,0.868,0
5.716,-1.692,0
3.903,-0.899,0
6.468,-1.731,0
4.741,1.374,0
5.441,-0.389,0
6.203,-2.163,0
7.604,1.807,0
6.730,-1.534,0
6.384,-0.805,0
5.585,0.405,0
6.151,0.880,0
6.540,0.557,0
6.859,-1.916,0
7.861,0.491,0
5.549,0.218,0
7.849,0.796,0
6.523,-0.932,0
7.678,-0.960,0
6.810,2.637,0
5.203,0.773,0
5.550,0.490,0
3.230,0.961,0
5.002,-0.290,0
5.104,-0.452,0
6.357,1.148,0
5.775,-0.844,0
5.826,0.454,0
6.158,1.946,0
6.439,0.509,0
4.325,-0.591,0
6.194,-1.690,0
5.515,-1.240,0
5.025,0.719,0
6.433,-0.430,0
6.429,-1.242,0
6.356,1.067,0
5.389,0.185,0
7.495,-1.517,0
4.929,-0.844,0
4.349,-0.193,0
8.077,1.568,0
6.724,1.562,0
6.725,-2.378,0
6.709,-2.513,0
5.803,2.992,0
7.578,0.522,0
7.346,-1.369,0
7.408,0.958,0
5.078,-1.727,0
6.299,0.524,0
5.966,-1.612,0
4.915,1.619,0
5.675,2.372,0
4.248,-1.298,0
7.109,-1.335,0
5.997,0.442,0
5.429,0.294,0
5.163,-1.242,0
5.300,2.530,0
5.929,1.327,0
6.663,-1.850,0
5.062,-2.473,0
5.087,2.584,0
5.308,-0.079,0
7.422,-0.361,0
5.845,-0.575,0
5.327,-0.313,0
5.308,1.418,0
5.750,-0.568,0
5.043,0.739,0
5.703,1.139,0
6.466,2.147,0
6.833,0.236,0
6.533,-2.139,0
6.467,0.380,0
6.703,-1.682,0
5.853,0.566,0
6.183,2.087,0
6.562,-0.038,0
5.272,1.085,0
6.388,-1.244,0
6.871,1.384,0
5.857,-1.695,0
4.738,1.610,0
5.965,-1.157,0
5.982,-0.064,0
3.747,-1.942,0
6.172,0.110,0
7.562,-2.599,0
6.119,-0.497,0
4.872,0.623,0
6.568,-2.001,0
6.682,-0.554,0
7.456,1.122,0
8.835,-1.316,0
3.946,-0.495,0
4.957,2.084,0
5.962,-1.677,0
5.481,-0.187,0
6.139,-2.074,0
6.446,0.088,0
4.759,-1.770,0
6.473,0.679,0
4.938,-1.634,0
6.092,-2.670,0
5.579,-1.702,0
4.985,0.718,0
6.836,-0.544,0
6.012,1.000,0
5.713,2.750,0
7.444,-1.189,0
7.271,0.196,0
5.055,1.026,0
5.900,0.949,0
4.865,1.449,0
6.788,-0.367,0
6.356,3.185,0
5.984,0.244,0
6.713,0.448,0
4.892,2.392,0
5.461,-0.083,0
7.661,1.214,0
4.635,-2.040,0
6.756,-0.020,0
3.860,1.170,0
5.291,-1.306,0
6.327,1.445,0
6.188,1.382,0
6.647,0.729,0
6.511,3.003,0
4.953,-1.315,0
7.396,-0.183,0
7.707,0.458,0
4.615,1.790,0
6.742,1.699,0
6.221,1.648,0
7.679,1.262,0
6.669,0.830,0
6.276,-0.759,0
7.555,0.729,0
7.084,1.474,0
5.422,-2.602,0
5.898,1.979,0
7.238,2.638,0
7.124,0.100,0
8.068,0.120,0
4.185,0.362,0
5.682,1.724,0
5.846,0.918,0
6.344,0.407,0
6.395,-1.015,0
6.256,0.345,0
4.656,-2.303,0
5.960,4.046,0
6.521,0.748,0
5.904,2.603,0
8.071,1.729,0
5.601,0.814,0
4.770,0.587,0
6.845,-2.949,0
4.749,-1.375,0
4.560,-0.828,0
5.983,-0.513,0
6.412,-2.108,0
6.773,-1.470,0
4.609,1.480,0
8.354,0.846,0
5.754,0.563,0
6.282,1.345,0
5.742,-1.355,0
6.062,3.764,0
5.075,0.682,0
4.788,0.041,0
6.824,3.055,0
3.349,-0.122,0
6.160,2.028,0
6.182,0.252,0
7.343,-0.149,0
6.722,-1.219,0
5.617,1.384,0
6.255,-1.174,0
6.466,-0.910,0
6.498,-2.445,0
5.871,-0.754,0
6.438,-0.075,0
6.759,2.233,0
7.090,0.547,0
4.847,-0.230,0
7.507,-1.470,0
5.339,3.024,0
6.136,2.276,0
6.272,1.376,0
6.803,-1.969,0
6.486,-0.164,0
6.211,-1.885,0
4.471,-1.781,0
4.931,0.508,0
5.777,1.466,0
3.807,1.215,0
7.275,-0.308,0
6.480,-1.036,0
6.462,0.191,0
6.343,0.415,0
5.376,-0.094,0
6.226,-0.358,0
6.515,1.078,0
7.304,0.551,0
4.509,1.934,0
7.134,0.993,0
3.358,0.087,0
4.235,-1.070,0
7.382,-2.292,0
6.985,-0.099,0
4.877,-1.032,0
9.040,1.215,0
6.520,0.810,0
5.150,0.882,0
5.660,-1.081,0
6.108,0.485,0
4.288,3.204,0
4.355,-1.618,0
5.747,0.059,0
7.622,-0.787,0
6.265,2.493,0
4.758,-1.732,0
6.237,0.938,0
4.159,-0.799,0
7.069,-1.059,0
6.258,-0.796,0
6.106,-1.315,0
5.247,0.245,0
4.990,0.979,0
6.093,1.968,0
7.094,-0.974,0
4.771,0.275,0
6.261,1.461,0
5.074,-0.431,0
5.541,1.494,0
5.799,-1.300,0
5.189,0.629,0
7.499,-1.890,0
5.323,0.600,0
6.970,0.949,0
6.697,-2.849,0
5.329,1.026,0
6.666,-1.210,0
6.412,-1.220,0
5.663,1.436,0
4.079,-1.562,0
6.825,1.539,0
5.972,-0.907,0
5.073,0.573,0
5.503,0.831,0
5.956,-0.006,0
5.441,1.642,0
6.807,1.315,0
7.137,-0.124,0
6.321,-0.132,0
6.483,-0.948,0
5.796,-1.494,0
4.934,-1.672,0
6.143,1.384,0
7.030,-0.993,0
6.008,0.482,0
7.367,-1.418,0
6.340,-0.576,0
6.912,-0.628,0
6.030,1.458,0
5.685,-0.368,0
6.739,-0.243,0
4.850,-2.917,0
4.963,-0.732,0
5.515,-1.626,0
5.296,-1.553,0
6.090,-0.548,0
5.870,-3.093,0
6.403,0.394,0
7.032,-1.634,0
5.742,-0.359,0
5.806,1.237,0
6.547,-2.292,0
6.464,2.221,0
5.760,0.255,0
6.967,-1.563,0
5.964,-0.529,0
7.256,1.292,0
6.778,-1.476,0
5.997,2.530,0
5.579,0.993,0
5.661,-0.263,0
6.887,3.028,0
4.922,-0.190,0
4.245,-0.474,0
5.586,-1.180,0
4.937,-0.682,0
5.868,-0.287,0
6.964,-0.121,0
6.515,1.040,0
6.830,-0.064,0
6.125,1.951,0
6.617,-0.507,0
4.760,1.274,0
6.493,1.743,0
8.279,-0.418,0
3.193,-1.491,0
6.696,-0.675,0
6.170,-1.454,0
5.589,-2.793,0
7.036,-0.193,0
7.459,0.498,0
5.441,-0.463,0
6.097,-0.700,0
4.033,0.385,0
4.970,0.534,0
5.246,2.423,0
7.189,-1.692,0
5.539,1.368,0
5.583,-0.475,0
7.565,-1.263,0
7.804,-1.306,0
4.788,-1.112,0
6.548,0.956,0
5.545,-0.925,0
8.634,-0.816,0
5.801,0.483,0
2.294,-0.294,1
3.840,2.192,1
6.569,0.280,2
1.839,-0.793,1
2.364,-2.390,1
5.635,-0.958,2
3.007,-1.320,1
5.754,-1.408,2
3.554,0.009,2
5.859,1.832,2
5.910,1.902,2
5.410,0.546,2
6.724,1.768,2
5.967,1.984,2
1.966,0.041,1
6.308,-1.157,2
7.483,2.098,2
5.068,-1.616,2
5.356,-1.769,2
3.128,-0.565,1
6.232,-0.684,2
1.116,1.486,1
0.312,2.506,1
8.117,1.241,2
6.112,-0.001,2
2.505,0.278,1
7.404,1.315,2
5.708,1.785,2
1.905,-0.365,1
2.401,-2.306,1
2.196,-1.701,1
1.630,1.192,1
5.513,-1.278,2
0.451,1.408,1
-0.162,-0.246,1
6.553,-0.995,2
1.204,-0.943,1
5.999,-1.014,2
5.799,-0.748,2
4.184,1.346,2
5.498,-3.131,2
5.889,-2.297,2
6.663,1.578,2
0.968,1.937,1
6.589,-0.378,2
2.632,-1.166,1
2.240,1.141,1
1.976,1.239,1
7.163,2.528,2
3.069,-0.412,1
6.198,-1.261,2
1.142,-1.811,1
3.294,-0.231,1
0.327,1.212,1
5.677,0.074,2
5.489,-1.110,2
3.562,2.590,1
6.958,-0.488,2
-0.796,-1.880,1
6.226,1.926,2
1.811,-1.599,1
6.427,1.313,2
1.512,0.484,1
1.339,-0.313,1
1.373,-1.149,1
7.032,-2.364,2
7.332,1.748,2
1.193,-0.156,1
6.095,-2.413,2
7.856,-1.089,2
6.194,0.769,2
3.280,-0.719,1
1.645,0.320,1
2.216,0.508,1
3.494,2.049,1
3.203,0.911,1
2.376,0.250,1
7.139,-0.477,2
5.244,-0.031,2
2.355,-1.585,1
5.820,1.525,2
5.728,0.124,2
7.288,-2.161,2
6.691,-2.716,2
5.261,-0.839,2
0.837,2.559,1
5.686,0.028,2
6.288,-1.494,2
4.864,-0.348,2
0.407,-1.459,1
5.133,-3.177,2
6.345,0.215,2
6.534,-1.796,2
2.430,-0.646,1
5.035,-0.825,2
6.942,-1.428,2
2.064,1.719,1
4.632,1.604,2
3.331,0.172,1
0.783,0.669,1
-0.227,0.511,1
0.392,-0.151,1
6.014,0.125,2
7.338,-1.114,2
5.102,-2.916,2
4.963,-0.286,2
6.371,0.532,2
0.866,1.439,1
1.330,3.028,1
7.098,2.957,2
4.600,0.619,2
0.541,-1.856,1
1.250,3.565,1
5.855,1.764,2
6.584,-1.350,2
7.626,-1.235,2
4.647,0.092,2
4.844,1.119,2
5.450,0.169,2
6.427,-2.034,2
6.062,-0.994,2
7.235,0.877,2
2.515,0.289,1
4.297,1.481,2
6.418,0.280,2
2.187,-0.543,1
1.484,1.033,1
6.287,0.420,2
6.164,0.020,2
6.143,-1.829,2
1.469,-1.910,1
1.745,2.311,1
5.675,0.775,2
0.526,1.230,1
5.394,1.870,2
7.950,-1.647,2
5.915,1.972,2
6.551,-0.817,2
4.323,2.953,2
2.057,-2.234,1
6.105,0.144,2
6.533,-1.486,2
6.963,-0.249,2
1.262,-1.384,1
1.597,1.554,1
4.854,-2.181,1
6.047,-0.511,2
5.438,1.526,2
3.758,-0.287,1
7.226,1.886,2
2.629,0.527,1
4.636,-1.422,1
4.354,-0.014,1
1.432,-0.840,1
1.379,-2.150,1
6.005,0.066,2
-0.217,0.695,1
5.848,-2.999,2
4.900,-0.063,2
3.818,-0.179,1
2.903,2.119,1
5.940,1.566,2
2.382,-0.091,1
6.472,-0.108,2
4.692,0.893,2
1.473,2.029,1
1.432,-1.517,1
2.607,-1.402,1
6.083,0.429,2
2.732,-0.308,1
1.955,-2.611,1
4.169,-2.691,1
6.924,1.474,2
0.155,2.226,1
3.466,0.458,1
2.300,-0.382,1
5.412,-0.765,2
4.835,-3.125,2
2.402,-1.399,1
7.026,-1.979,2
6.018,-0.474,2
1.238,1.372,1
3.934,-0.229,1
9.214,1.576,2
2.070,-1.576,1
4.216,0.547,1
1.291,0.580,1
6.712,-1.259,2
5.483,-1.243,2
4.198,-0.945,1
0.346,-1.784,1
5.611,0.485,2
2.534,1.397,1
6.914,-2.117,2
2.899,2.438,1
1.205,1.780,1
6.268,1.451,2
2.151,-0.867,1
6.469,1.020,2
2.252,-1.178,1
3.232,0.918,1
6.169,-1.011,2
0.805,1.509,1
4.236,0.465,2
0.470,1.560,1
3.815,-0.979,1
1.832,0.574,1
1.741,-2.021,1
3.423,-0.145,1
5.252,1.580,2
5.943,0.797,2
1.686,0.108,1
1.216,1.544,1
2.712,-2.808,1
6.302,0.853,2
0.248,-0.772,1
0.114,1.034,1
2.110,0.011,1
2.637,-0.150,1
1.541,-2.084,1
1.601,-0.118,1
5.179,2.565,2
7.108,-0.827,2
5.916,1.961,2
1.390,0.724,1
6.496,2.628,2
6.442,-0.881,2
2.811,-0.050,1
3.073,0.795,1
2.851,-1.627,1
3.185,2.004,1
4.453,-0.255,2
4.653,0.563,2
6.024,-2.429,2
5.626,0.534,2
5.776,-0.403,2
3.551,-1.934,1
1.112,-0.976,1
5.275,-1.318,2
7.120,-2.036,2
7.753,-1.004,2
4.232,1.655,2
4.969,1.009,2
5.810,-2.331,2
5.519,0.535,2
4.393,-0.302,2
1.544,0.434,1
2.210,-1.050,1
2.814,-0.602,1
2.030,2.148,1
5.727,2.355,2
5.870,-0.267,2
3.553,-2.054,1
4.880,-0.313,2
4.984,0.712,2
2.410,0.007,1
5.651,1.006,2
1.522,-1.255,1
0.526,-0.691,1
3.516,-0.314,1
5.036,1.082,2
7.899,1.123,2
0.692,-0.765,1
5.921,-1.064,2
4.197,-2.659,1
6.433,-0.408,2
2.603,-0.171,1
1.995,0.972,1
6.853,1.252,2
2.271,-1.927,1
4.853,-1.481,2
3.787,-0.810,1
4.528,0.975,2
1.651,1.552,1
7.204,-1.534,2
4.460,0.204,2
1.556,-0.679,1
5.680,1.353,2
5.791,-2.270,2
0.844,-1.500,1
2.583,-0.920,1
6.369,-2.526,2
1.986,0.660,1
3.870,-0.789,1
2.492,-0.430,1
6.171,-0.705,2
1.962,0.353,1
3.026,-0.037,1
2.164,2.473,1
0.777,0.896,1
2.111,-0.950,1
1.757,2.664,1
7.227,-1.070,2
5.241,1.853,2
7.032,-2.135,2
5.166,2.225,2
0.554,-0.879,1
6.588,-0.797,2
2.394,0.798,1
6.434,1.178,2
2.096,-1.056,1
2.933,-1.682,1
5.184,-0.021,2
5.635,-1.247,2
5.592,0.648,2
6.813,-1.758,2
1.183,0.687,1
1.755,-1.563,1
6.473,0.603,2
2.503,4.865,1
3.160,-0.916,2
2.869,-0.550,1
2.340,0.195,1
1.005,1.520,1
4.380,0.038,2
2.751,1.880,1
4.247,-0.597,2
1.398,-0.051,1
6.269,0.019,2
5.519,1.110,2
6.300,3.552,2
8.068,2.076,2
7.294,1.153,2
7.735,0.304,2
5.397,-0.295,2
1.439,-1.665,1
2.122,-1.385,1
5.339,0.172,2
5.071,-1.032,2
2.030,0.792,1
1.461,-0.620,1
1.855,0.119,1
7.148,1.222,2
2.726,-1.450,1
2.288,1.977,1
1.841,-1.181,1
5.076,2.008,2
7.310,1.580,2
5.057,0.209,2
5.585,-0.588,2
1.360,-1.062,1
2.262,-1.435,1
2.344,0.368,1
6.532,-0.578,2
2.042,1.795,1
1.518,2.755,1
6.319,0.026,2
0.802,0.083,1
5.648,0.632,2
2.864,1.763,1
1.358,1.418,1
5.563,0.054,2
6.642,1.226,2
2.253,1.809,1
1.887,0.570,1
1.904,0.864,1
5.618,0.508,2
6.689,-0.953,2
1.970,-0.496,1
5.183,1.446,2
3.162,-1.607,1
2.718,-1.656,1
2.842,0.562,1
2.834,-1.964,1
3.569,2.620,1
6.840,-2.662,2
7.106,1.859,2
4.935,-0.309,2
0.856,1.638,1
7.620,-0.293,2
6.355,1.450,2
6.193,2.503,2
4.495,1.980,2
3.822,0.775,1
3.271,0.905,1
1.078,0.080,1
8.686,0.249,2
6.759,-1.638,2
3.189,-2.349,1
3.853,-0.441,2
1.048,0.250,1
6.598,-1.359,2
4.313,0.876,2
2.141,-0.797,1
2.926,0.626,1
7.105,-1.481,2
2.571,-0.933,1
1.789,-0.527,1
4.697,0.093,2
6.336,0.481,2
7.020,-0.410,2
1.766,1.818,1
2.279,-0.341,1
6.392,-1.870,2
6.820,-0.320,2
7.098,1.295,2
4.644,1.114,1
1.534,-0.376,1
1.711,-1.302,1
6.570,-1.075,2
5.271,-0.502,2
7.650,1.290,2
6.397,0.009,2
2.532,1.164,1
1.987,0.786,1
6.458,1.096,2
1.877,1.819,1
6.164,2.035,2
4.421,2.239,2
0.685,-2.109,1
5.127,-1.704,2
0.414,1.639,1
7.154,-1.599,2
6.480,-1.365,2
6.843,0.326,2
7.601,-0.311,2
6.185,-2.972,2
3.339,0.388,1
1.928,-0.460,1
6.586,-0.538,2
2.951,-1.649,1
1.841,-0.398,1
3.592,-2.960,1
4.256,-0.733,1
6.115,0.181,2
6.102,-0.778,2
6.051,-1.297,2
0.765,1.030,1
5.772,1.355,2
1.811,0.893,1
6.206,-0.927,2
4.938,-0.905,2
0.265,0.287,1
2.495,-1.990,1
6.360,-1.719,2
2.860,-0.818,1
1.656,-0.590,1
5.325,0.040,2
5.434,-1.271,2
2.842,1.248,1
1.492,2.635,1
0.535,-0.321,1
2.063,-1.751,1
2.262,-3.431,1
4.764,-0.355,2
0.983,-1.149,1
1.558,0.060,1
5.239,0.656,2
2.341,-1.189,1
5.636,-0.554,2
4.640,-0.509,2
4.653,2.174,2
0.543,1.857,1
1.532,1.234,1
7.888,-0.482,2
2.801,-1.802,1
3.478,0.250,1
2.399,0.901,1
6.434,-0.714,2
1.549,-2.273,1
3.480,0.519,1
3.348,1.022,1
6.177,-1.759,2
2.905,0.612,1
5.114,2.983,2
5.654,-0.439,2
2.423,-0.116,1
6.007,1.804,2
2.467,-1.581,1
1.178,-0.735,1
4.099,-0.670,1
3.104,-2.357,1
2.271,-1.521,1
0.859,1.115,1
1.578,0.675,1
6.077,1.783,2
2.371,1.229,1
7.289,-1.234,2
2.059,0.431,1
7.391,1.523,2
4.791,-0.182,2
1.259,-0.361,1
4.828,1.738,2
6.762,-2.212,2
2.632,-1.575,1
6.096,0.840,2
0.888,1.434,1
5.332,-0.964,2
1.773,-0.451,1
2.043,1.142,1
3.242,1.487,1
7.812,-0.892,2
5.176,-0.791,2
1.763,1.135,1
7.288,-0.015,2
1.095,-0.894,1
5.430,1.805,2
6.661,-0.733,2
3.219,-1.868,1
2.924,0.639,1
3.245,1.385,1
5.274,-1.894,2
6.057,-0.355,2
1.931,-0.813,1
0.891,3.082,1
6.859,0.572,2
6.645,-0.944,2
2.101,1.285,1
4.371,1.581,2
6.157,-0.995,2
3.930,0.822,1
6.277,0.515,2
3.426,1.784,1
5.527,0.715,2
3.269,2.214,1
4.685,-0.582,2
3.167,2.015,1
3.458,2.385,1
6.839,-2.310,2
2.064,1.361,1
5.493,-1.667,2
6.389,0.880,2
3.853,-0.500,1
1.962,-1.858,1
1.773,-0.512,1
5.252,-0.302,2
4.184,-1.780,2
3.285,0.739,1
6.767,-1.511,2
0.745,1.655,1
6.608,3.049,2
1.058,0.575,1
6.463,-2.011,2
2.609,0.429,1
5.132,-1.641,2
5.157,0.864,2
6.023,-1.706,2
2.678,-2.312,1
5.987,-0.655,2
5.024,-2.340,2
1.343,1.262,1
2.509,2.943,1
6.455,-0.973,2
0.792,0.685,1
5.005,0.686,2
0.900,3.805,1
1.956,1.801,1
5.651,-0.568,2
4.285,-1.237,1
2.563,2.284,1
1.497,-0.750,1
5.061,-0.549,2
1.899,-1.020,1
4.989,2.611,2
2.438,-0.789,1
5.651,1.540,2
7.011,0.748,2
3.983,-0.543,2
-0.793,-1.369,1
8.022,0.469,2
2.350,-3.086,1
1.893,0.994,1
5.947,1.344,2
1.928,3.105,1
3.460,0.960,1
5.675,-0.643,2
2.978,1.672,1
0.941,1.654,1
4.701,1.095,2
1.723,-2.801,1
5.270,0.460,2
1.779,2.201,1
6.296,0.651,2
5.476,-1.270,2
2.337,-1.043,1
1.355,2.124,1
2.733,1.156,1
0.998,0.269,1
5.660,0.014,2
3.022,1.556,1
5.246,-2.184,2
5.774,-1.210,2
6.586,-1.582,2
7.035,-2.121,2
0.858,2.069,1
2.812,0.053,1
5.893,1.168,2
7.568,-2.210,2
5.285,-0.212,2
6.550,-0.424,2
2.677,0.634,1
5.806,-2.796,2
5.750,0.885,2
2.036,2.572,1
6.252,-1.616,2
7.237,1.125,2
1.845,-1.432,1
7.174,0.521,2
5.804,0.101,2
1.783,1.045,1
4.579,-2.570,2
3.419,-1.949,1
2.116,1.268,1
0.760,0.834,1
5.467,0.124,2
1.951,-3.432,1
2.497,0.171,1
3.014,0.152,1
4.231,0.154,2
3.977,-0.343,2
5.278,-1.837,2
7.737,-3.046,2
0.235,1.201,1
1.727,1.574,1
1.728,0.654,1
1.874,-1.780,1
7.574,0.338,2
6.438,2.079,2
5.441,-2.196,2
2.992,0.569,1
-1.101,-1.410,1
0.471,0.215,1
6.262,-0.327,2
1.674,0.448,1
6.153,-2.560,2
5.619,-1.085,2
1.798,-0.630,1
2.985,1.107,1
3.767,-0.020,2
0.921,-2.476,1
1.130,-0.126,1
2.301,1.224,1
5.153,2.129,2
1.526,-0.743,1
6.849,-1.301,2
6.480,0.861,2
4.818,2.835,2
2.648,0.719,1
6.281,-0.909,2
5.253,0.102,2
1.178,-1.203,1
2.336,-1.788,1
4.196,0.604,2
4.049,-2.160,2
6.361,0.488,2
1.118,-0.062,1
4.898,-0.720,2
5.161,-0.470,2
6.794,0.495,2
1.929,-1.757,1
5.686,-1.709,2
1.929,0.971,1
5.802,-1.729,2
4.323,-0.233,2
5.130,1.863,2
7.175,-2.107,2
1.056,0.048,1
6.295,1.538,2
3.142,0.483,1
3.938,-2.980,1
1.260,0.809,1
2.032,0.368,1
4.954,-0.949,2
4.899,-1.032,2
2.549,0.624,1
5.891,2.197,2
7.612,0.492,2
5.883,1.642,2
2.669,0.904,1
1.420,0.978,1
5.310,0.840,2
2.674,-0.200,1
1.101,-1.777,1
0.207,1.330,1
2.070,1.942,1
2.184,1.516,1
6.578,-1.319,2
5.747,-0.646,2
2.397,-1.890,1
-0.379,-0.226,1
5.572,1.331,2
4.136,-0.971,2
4.446,-0.911,2
5.888,1.188,2
8.870,-2.458,2
1.198,-0.671,1
4.167,1.517,1
-0.647,0.822,1
6.893,-1.488,2
2.582,-0.739,1
6.716,1.167,2
7.134,-0.689,2
1.819,-1.377,1
6.531,1.699,2
2.242,-1.992,1
4.770,-1.497,2
2.848,0.742,1
6.685,-1.584,2
7.324,-1.239,2
1.469,0.982,1
1.486,-1.648,1
4.087,2.003,1
0.003,-0.966,1
5.568,-0.653,2
5.654,-3.010,2
3.592,1.105,2
7.180,0.737,2
6.584,0.598,2
5.147,1.453,2
6.373,-0.477,2
7.284,0.749,2
6.658,-1.771,2
2.065,1.162,1
5.812,1.110,2
2.480,1.141,1
5.405,-2.271,2
5.936,-0.775,2
2.351,1.719,1
2.496,0.090,1
5.323,-1.586,2
5.403,-0.937,2
5.271,0.962,2
6.883,-2.725,2
2.729,-0.086,1
1.953,-0.261,1
3.508,-0.089,1
5.858,-1.306,2
6.375,-3.442,2
0.231,-1.204,1
4.596,-1.095,2
0.726,0.401,1
6.212,0.954,2
3.088,-1.279,1
6.742,-0.140,2
6.480,1.981,2
1.807,-2.220,1
1.840,-0.565,1
7.685,0.003,2
-0.045,1.978,1
3.618,-1.693,1
6.863,1.694,2
0.938,-0.592,1
0.880,-1.863,1
6.905,1.777,2
5.369,1.288,2
5.824,-0.802,2
7.764,-1.642,2
4.055,-1.144,2
2.363,-2.026,1
4.607,0.891,2
4.398,-0.481,2
1.504,-2.834,1
5.958,-0.398,2
0.777,1.099,1
2.286,-1.856,1
0.112,3.140,1
5.482,2.701,2
5.808,-1.759,2
5.812,1.745,2
3.043,-2.916,1
1.392,-1.212,1
5.726,-0.150,2
0.749,1.890,1
3.294,0.626,1
6.328,0.168,2
2.138,-0.726,1
0.997,-0.222,1
5.317,1.933,2
4.752,-0.074,2
2.864,2.996,1
6.562,3.316,2
1.674,0.960,1
7.362,0.972,2
6.286,-1.930,2
6.355,0.281,2
0.426,0.471,1
1.839,1.065,1
2.614,0.480,1
6.682,0.162,2
-0.503,-0.225,1
6.451,-1.853,2
3.544,2.052,2
6.694,-0.496,2
6.363,0.045,2
3.383,-2.147,1
2.271,0.215,1
2.345,0.486,1
5.298,1.769,2
4.850,-0.113,2
7.095,0.143,2
2.126,-1.847,1
7.321,-0.211,2
1.940,0.433,1
2.672,0.453,2
2.744,-0.656,1
3.223,-1.936,1
1.285,0.760,1
6.791,2.051,2
1.041,-0.038,1
0.842,0.958,1
6.120,-1.628,2
1.111,1.114,1
1.353,-2.638,1
6.994,-1.764,2
4.998,1.349,2
1.591,1.865,1
6.794,-0.044,2
6.461,0.342,2
5.820,-2.285,2
1.812,2.395,1
1.447,-1.687,1
1.407,-1.278,1
5.559,-0.723,2
7.591,-0.286,2
6.210,-2.253,2
1.912,-0.570,1
5.601,1.627,2
6.485,-1.180,2
5.772,2.741,2
4.607,2.073,2
5.622,0.247,2
7.048,2.768,2
2.553,-0.433,1
1.150,-1.666,1
1.591,2.345,1
3.039,-0.496,1
1.075,0.735,1
5.711,-1.552,2
1.980,0.005,1
5.441,-1.415,2
7.306,0.650,2
5.479,-1.539,2
2.737,-1.332,1
6.615,-0.396,2
7.258,1.638,2
4.260,-1.156,1
6.179,-1.119,2
2.041,-1.162,1
7.901,0.232,2
7.105,-2.747,2
0.528,1.230,1
6.677,-0.417,2
1.814,3.321,1
1.563,-1.242,1
0.855,-0.416,1
6.463,-0.569,2
5.678,-1.502,2
5.508,1.581,2
0.385,-1.286,1
1.601,2.408,1
5.430,-1.394,2
5.561,-1.575,2
2.642,-0.762,1
6.975,2.101,2
4.765,-1.139,2
5.962,-0.994,2
3.602,0.783,1
1.891,2.425,1
1.514,1.037,1
5.366,1.057,2
1.304,0.174,1
3.461,-0.019,1
6.310,-0.033,2
0.865,-0.269,1
5.405,-0.510,2
4.415,-0.274,2
4.895,0.263,2
6.120,0.429,2
2.779,-2.060,1
1.682,-0.937,1
5.184,-0.943,2
3.092,1.936,1
2.713,-0.541,1
6.879,-0.188,2
1.291,0.286,1
5.210,-0.620,2
7.134,1.374,2
7.048,-0.856,2
6.612,0.682,2
5.878,-1.372,2
6.957,0.865,2
7.571,-0.987,2
3.084,-1.605,1
2.583,1.852,1
1.569,1.158,1
8.489,3.019,2
2.963,-0.675,1
1.507,0.530,1
4.515,-0.026,2
2.857,0.911,1
6.036,2.693,2
5.821,0.261,2
6.137,-0.751,2
2.368,0.719,1
6.695,-1.364,2
2.639,-1.202,1
6.147,0.767,2
5.224,1.334,2
2.935,-0.697,1
6.632,2.071,2
2.382,0.599,1
2.340,0.413,1
4.690,1.925,2
3.281,0.469,1
0.854,-0.439,1
6.168,0.578,2
1.338,-2.026,1
4.861,1.324,2
5.214,1.678,2
6.887,0.461,2
2.662,-1.369,1
1.727,-0.945,1
1.875,3.783,1
4.232,-2.106,2
2.320,0.126,1
0.776,1.408,1
5.024,-0.693,2
1.126,-0.893,1
6.743,0.073,2
1.610,2.271,1
2.743,1.298,1
1.503,1.054,1
6.780,-0.768,2
2.080,0.599,1
3.611,-2.721,1
2.358,1.005,1
2.112,0.787,1
2.996,-1.770,1
5.097,-0.870,2
4.912,-0.041,2
5.956,0.934,2
7.167,-1.160,2
1.122,0.237,1
7.187,1.201,2
1.847,0.888,1
5.099,2.488,2
0.856,0.199,1
6.670,-0.323,2
1.514,-2.199,1
4.472,-3.370,2
5.120,1.623,2
6.885,-0.351,2
1.175,0.093,1
2.008,-1.025,1
5.938,2.320,2
6.233,0.580,2
1.584,-1.261,1
5.739,0.732,2
1.268,0.574,1
4.539,1.415,2
6.175,0.008,2
5.623,0.874,2
-1.072,0.699,1
1.346,-0.255,1
1.086,-1.306,1
4.418,1.890,1
2.783,-0.180,1
1.700,-1.309,1
6.795,0.809,2
0.754,1.593,1
5.054,-1.840,2
6.423,0.077,2
5.091,-0.844,2
5.019,-1.072,2
-0.480,-0.233,1
4.335,1.611,2
1.865,2.430,1
7.283,-0.619,2
2.130,-0.870,1
5.625,0.129,2
0.907,-0.507,1
7.158,-2.319,2
6.263,2.347,2
5.810,-0.884,2
2.014,0.661,1
1.429,2.095,1
1.937,-1.880,1
0.643,-1.217,1
1.219,-0.604,1
2.590,0.557,1
0.955,0.869,1
5.854,1.027,2
1.268,-0.021,1
5.070,-2.131,2
2.752,-1.281,1
6.591,-0.873,2
6.034,-0.391,2
1.581,1.435,1
1.446,0.010,1
5.907,0.824,2
3.000,0.099,1
6.368,2.785,2
6.358,-0.207,2
6.657,-1.013,2
8.299,0.833,2
6.076,1.078,2
2.572,0.435,1
2.594,-1.754,1
7.193,0.135,2
5.600,1.039,2
0.463,1.481,4
3.843,0.255,3
-1.944,-1.814,4
3.410,1.097,3
-2.577,-1.881,4
0.474,0.284,3
-0.114,1.641,3
2.680,-1.923,3
2.972,-1.628,3
1.446,0.278,3
-3.006,-1.919,4
-1.782,-0.903,4
3.242,1.887,3
2.690,0.192,3
-1.017,-0.308,4
1.179,-1.237,3
0.777,0.324,3
3.606,0.397,3
-1.693,-0.500,4
-0.727,2.828,4
-0.630,0.055,4
-1.338,-1.354,4
-1.920,-0.601,4
-2.957,-0.986,4
-1.300,-0.014,4
1.456,1.408,3
-1.526,3.204,4
-1.710,-1.330,4
-2.249,2.454,4
1.317,-0.350,3
-2.118,-1.554,4
1.450,0.432,3
-2.243,-0.377,4
2.079,2.325,3
1.677,0.766,3
1.328,-0.736,3
1.074,-0.504,3
-0.900,-1.018,4
-2.518,-0.581,4
1.059,0.294,3
-2.910,0.214,4
-1.332,1.639,4
1.375,1.553,3
-2.991,-0.941,4
-1.844,0.819,4
-0.617,1.082,4
-1.477,-2.637,4
0.090,1.150,3
1.001,0.675,3
-2.376,-0.585,4
-3.582,0.747,4
0.431,1.259,3
-0.476,-3.392,4
-3.248,0.726,4
1.652,3.122,3
2.125,-2.509,3
-2.973,2.072,4
-2.664,0.351,4
-1.784,3.517,4
1.243,-1.344,3
-0.879,-1.559,4
-2.273,0.915,4
1.797,-2.654,3
-0.111,2.349,3
1.271,0.612,3
-1.935,0.727,4
2.944,-0.646,3
2.428,1.724,3
-1.253,1.832,4
-2.386,1.107,4
0.278,-0.710,3
1.797,-0.960,3
-1.544,1.434,4
0.791,-1.183,3
-1.611,0.433,4
-3.294,1.528,4
-0.260,0.517,4
2.285,0.107,3
-2.497,-0.546,4
4.570,-0.246,3
2.456,-0.329,3
2.625,0.617,3
-1.940,-0.065,4
2.969,-2.492,3
1.795,1.397,3
-2.936,1.951,4
3.215,-0.284,3
1.074,0.859,3
3.190,1.317,3
-1.413,-1.414,4
-1.789,-1.497,4
-0.927,1.597,4
-1.229,0.382,4
-2.711,-0.426,4
-2.246,2.138,4
1.322,-1.373,3
1.005,-0.577,3
3.472,-2.950,3
-1.760,-0.092,4
0.354,-0.635,3
-3.307,1.162,4
1.550,-0.667,3
2.477,-1.225,3
2.851,-0.248,3
2.391,-1.920,3
-0.803,0.588,4
-0.103,0.038,4
2.218,-2.037,3
1.959,1.107,3
1.305,1.439,3
-1.893,-0.904,4
3.564,1.417,3
0.590,-1.434,3
-0.142,1.648,4
-2.262,-0.018,4
1.699,1.300,3
2.260,-1.001,3
-2.950,1.555,4
-0.624,1.525,4
0.251,-0.697,3
-1.730,-0.751,4
-1.175,-1.037,4
-2.096,-0.823,4
-2.180,2.645,4
2.532,0.057,3
2.121,2.064,3
3.074,1.640,3
-1.647,0.323,4
-1.733,-2.368,4
-2.582,-0.111,4
-1.293,1.675,4
-0.789,-0.734,4
-1.897,0.313,4
-1.137,-1.385,4
-0.772,-1.905,4
1.562,0.907,3
-2.957,-0.616,4
2.613,0.673,3
-2.088,0.390,4
-2.356,1.233,4
4.033,-1.900,3
1.501,-0.169,3
0.561,0.098,3
0.480,0.343,3
-3.278,-1.009,4
-1.296,1.116,4
-2.568,0.379,4
0.838,-2.041,3
-1.142,-2.192,4
-0.156,-2.686,4
-4.130,-1.195,4
3.090,1.648,3
-3.025,0.175,4
-2.034,-1.341,4
-0.613,1.263,4
-1.207,1.924,4
0.807,0.786,3
0.624,1.536,3
3.608,0.707,3
2.257,1.025,3
1.603,0.169,3
-4.157,-1.548,4
1.982,0.226,3
-2.187,-0.809,4
-1.718,-1.286,4
-1.290,0.812,4
0.575,-1.259,3
-1.195,0.997,4
-0.153,-1.164,3
-1.876,-0.186,4
-2.899,-2.321,4
2.750,-0.541,3
-1.092,-2.229,4
-3.653,-1.612,4
-1.045,-1.991,4
-1.218,-1.297,4
-2.741,-0.825,4
0.561,1.145,3
-2.390,-1.233,4
-2.264,0.611,4
0.931,1.519,3
-1.817,0.071,4
1.568,1.817,3
3.008,0.033,3
-1.644,-0.062,4
0.613,-2.910,3
-1.743,0.668,4
2.032,-1.204,3
1.649,-0.130,3
-1.390,2.146,4
-2.614,-0.844,4
1.146,-0.263,3
-0.780,-0.361,4
3.217,0.516,3
-0.295,-0.405,4
1.611,-0.007,3
2.081,-2.476,3
0.297,-1.839,3
2.198,0.407,3
-0.471,0.228,4
-2.742,0.717,4
-2.924,-0.610,4
-1.873,1.537,4
-3.134,-1.547,4
-1.419,-0.005,4
-4.011,0.608,4
3.082,1.925,3
3.609,-1.287,3
2.011,-2.516,3
0.829,-0.258,3
2.959,0.353,3
-3.414,1.288,4
-2.265,3.607,4
2.957,1.459,3
-2.407,0.155,4
-3.620,-1.751,4
1.409,-0.567,3
-0.670,2.334,4
-2.365,-0.695,4
1.798,-0.544,3
3.397,2.208,3
-0.849,-1.112,4
-2.264,-2.258,4
0.857,-3.553,3
0.604,-1.845,3
0.999,1.390,3
-1.532,-0.331,4
-3.609,0.635,4
-1.954,1.452,4
2.005,-0.905,3
3.379,-1.551,3
-1.465,-1.821,4
2.374,-0.803,3
2.017,0.145,3
-3.385,0.417,4
2.604,2.175,3
-3.039,-0.949,4
-2.598,1.115,4
0.528,-3.443,3
-3.059,-0.973,4
-2.923,0.350,4
2.555,-2.045,3
1.106,-0.214,3
-2.404,0.058,4
-0.316,-1.749,3
-1.848,-0.737,4
2.402,-0.504,3
-3.311,-0.411,4
-2.121,-0.415,4
1.146,0.586,3
-0.255,0.152,3
-2.828,-1.119,4
2.868,-1.117,3
-1.901,-2.041,4
-1.093,-2.212,4
2.302,-1.845,3
-1.610,-0.474,4
-1.688,0.489,4
-1.472,-0.260,4
2.996,0.705,3
0.044,2.237,3
2.628,-0.277,3
-1.807,1.179,4
-0.000,-0.616,3
1.072,-0.393,3
2.172,0.023,3
-1.168,-1.782,4
1.148,0.047,3
-2.865,0.736,4
-0.949,-1.384,4
-2.296,0.686,4
3.441,-1.171,3
1.930,0.809,3
1.939,0.313,3
-2.648,-0.187,4
-1.263,-0.423,4
1.776,0.174,3
-1.810,0.648,4
2.863,0.471,3
0.103,2.700,3
1.912,0.587,3
-2.459,-2.539,4
3.290,-3.585,3
2.270,2.417,3
-2.888,-1.110,4
2.384,2.641,3
-2.693,-2.186,4
1.906,-0.070,3
-1.701,-0.636,4
2.226,-0.200,3
-0.015,-0.783,3
-0.991,2.068,4
-1.971,-0.145,4
-0.085,0.487,4
1.636,1.687,3
1.492,-1.339,3
2.501,0.085,3
-2.377,-1.322,4
-0.437,1.413,4
-2.145,0.274,4
-1.094,-1.373,4
-1.607,1.040,4
2.812,-0.618,3
-0.811,-0.019,4
-2.040,-1.754,4
2.082,-0.169,3
-1.664,0.422,4
-1.448,2.304,4
-1.482,1.271,4
-2.344,-1.846,4
0.398,2.337,3
-1.948,1.834,4
-1.577,0.094,4
2.632,-0.421,3
-0.967,0.562,4
-2.107,-0.473,4
-2.675,0.811,4
1.623,-0.025,3
-0.840,0.710,4
-2.500,1.966,4
-1.505,1.295,4
-3.305,-0.334,4
-2.901,-0.232,4
-1.856,-1.497,4
-2.241,-1.390,4
1.489,1.188,3
2.370,1.331,3
-0.756,1.944,4
-2.429,-1.156,4
-2.317,1.084,4
-2.174,0.844,4
1.917,0.857,3
1.154,-0.306,3
2.846,-1.177,3
-0.067,-0.918,4
-2.652,-3.281,4
-1.749,-1.861,4
2.754,0.842,3
1.633,1.414,3
3.046,-0.155,3
-2.287,-1.376,4
1.267,-1.553,3
-3.474,-0.508,4
3.612,1.640,3
-0.832,-0.293,4
1.534,1.261,3
3.011,-0.345,3
-3.760,-0.357,4
3.507,-1.302,3
-1.325,-0.216,4
-2.334,3.370,4
-2.169,0.259,4
1.005,2.228,3
-0.818,1.553,4
0.964,-2.793,3
2.086,0.628,3
3.704,-1.708,3
-2.760,-2.005,4
1.513,0.324,3
1.694,1.653,3
-0.057,0.542,4
0.593,2.173,3
-1.637,-0.275,4
-2.410,0.679,4
3.977,-1.239,3
-1.884,1.094,4
-1.944,1.142,4
0.916,2.316,3
-3.258,2.104,4
2.464,-0.046,3
-1.717,-0.315,4
-1.071,-1.930,4
0.557,-1.022,3
-4.833,-0.912,4
2.971,0.416,3
0.836,2.408,3
0.747,-3.153,4
-3.784,-0.921,4
-2.669,-1.470,4
-2.528,-0.486,4
-1.393,1.137,4
3.466,-0.468,3
-1.948,3.216,4
-2.774,-2.550,4
-0.896,-1.349,4
-2.089,3.295,4
3.644,-1.958,3
3.053,2.051,3
-0.982,2.840,4
-2.047,-2.455,4
-0.124,-0.208,4
-1.877,-3.244,4
1.791,1.843,3
-1.886,0.228,4
-2.968,-1.975,4
-1.228,-2.366,4
4.118,0.169,3
-2.205,1.377,4
2.870,-2.493,3
-2.651,-0.742,4
2.137,-2.477,3
-1.937,1.160,4
4.795,1.787,3
1.532,0.889,3
-2.345,-1.373,4
0.366,1.237,4
2.127,-0.774,3
4.036,1.823,3
2.239,-1.049,3
1.960,-0.606,3
0.841,0.106,3
-1.854,2.343,4
-2.250,-0.583,4
3.333,0.922,3
-1.627,1.002,4
-0.300,0.012,4
2.355,-1.172,3
1.436,-0.484,3
2.826,0.514,3
-1.744,1.432,4
-1.523,-0.388,4
-2.606,-0.737,4
1.464,-0.231,3
2.254,1.953,3
2.981,-1.358,3
-1.941,-0.767,4
-0.943,0.781,4
0.285,-0.941,3
-2.194,2.746,4
0.477,-0.544,3
0.512,-1.625,3
3.177,0.598,3
-2.918,0.683,4
1.863,-0.330,3
-0.053,-1.278,3
1.727,-2.542,3
1.040,-0.111,3
-1.168,-2.525,4
0.326,0.927,3
2.160,-1.926,3
-2.413,-0.546,4
-1.341,0.571,4
0.450,-1.019,3
-2.398,2.318,4
-1.938,-0.913,4
-0.123,-0.931,4
2.549,1.061,3
1.067,1.297,3
3.421,-0.330,3
-2.404,1.586,4
1.851,1.824,3
-1.248,-0.473,4
-1.514,-0.719,4
0.786,-1.453,3
2.244,-1.348,3
0.943,-0.656,3
0.824,0.221,3
2.387,0.177,3
-1.462,1.535,4
1.809,-0.165,3
3.813,1.813,3
-2.149,2.080,4
2.498,0.681,3
-2.254,-2.360,4
-2.088,-0.921,4
1.676,1.362,3
-1.584,-0.334,4
-2.708,-2.683,4
-1.271,0.421,4
-3.366,-0.704,4
-2.699,-1.260,4
-0.000,-0.411,4
-0.970,-0.845,4
2.415,-2.310,3
-0.216,1.055,4
-2.172,0.292,4
0.912,1.616,3
1.309,-2.042,3
2.800,-0.052,3
0.874,-0.698,3
0.404,-2.071,3
2.033,-1.996,3
-1.803,1.959,4
2.026,2.087,3
2.192,-0.991,3
-2.717,2.096,4
3.002,-1.083,3
1.116,0.480,3
1.707,1.924,3
-2.754,-0.104,4
2.637,1.108,3
1.677,0.651,3
2.363,-1.743,3
1.309,1.308,3
2.878,1.544,3
2.864,-2.805,3
-2.029,1.455,4
-2.439,2.092,4
-1.493,0.573,4
3.200,-1.617,3
0.344,0.565,3
-1.622,1.064,4
2.009,0.738,3
-1.280,-0.233,4
-1.810,-1.760,4
-1.958,0.038,4
1.555,-0.840,3
-2.539,0.971,4
2.437,0.756,3
2.222,-2.080,3
0.857,1.152,3
1.168,-2.566,3
1.818,-0.225,3
-2.922,-0.923,4
2.065,0.625,3
0.281,-1.553,3
-2.665,-1.628,4
-3.041,1.078,4
1.232,0.892,3
-1.842,0.679,4
3.280,0.166,3
-1.137,0.786,4
-1.740,2.254,4
1.710,-1.951,3
-1.603,1.604,4
1.042,-1.354,3
2.658,-1.357,3
-0.314,-0.584,4
2.376,2.389,3
-3.504,-0.862,4
-2.899,1.159,4
0.435,-3.045,3
-0.786,0.838,4
-2.248,2.575,4
2.545,1.236,3
-3.970,-2.248,4
0.953,-1.239,3
-1.925,-1.106,4
3.008,-0.449,3
-3.194,1.736,4
1.093,-2.094,3
-0.362,-0.594,4
2.350,-1.078,3
3.771,-0.520,3
1.570,3.200,3
4.544,2.900,3
-3.413,0.987,4
2.655,-0.323,3
1.324,-0.755,3
-1.419,-1.774,4
-3.522,0.891,4
-1.474,0.458,4
1.134,-3.433,3
2.742,0.503,3
1.690,-1.824,3
2.590,-0.341,3
-0.975,0.509,4
-1.499,-1.305,4
-1.104,-0.575,4
-2.465,0.836,4
2.816,-2.169,3
3.507,-1.839,3
-3.513,1.812,4
-1.393,0.272,4
-1.019,1.454,4
-1.735,-1.736,4
-0.992,1.027,4
-2.127,-2.049,4
-1.457,-0.640,4
1.529,-0.752,3
0.950,-1.128,3
0.782,2.079,3
-2.165,2.846,4
-1.399,1.341,4
2.833,-1.326,3
-2.016,0.803,4
2.419,-0.358,3
1.914,1.746,3
2.560,1.921,3
2.161,2.173,3
3.181,-2.645,3
-2.770,-0.288,4
-2.180,-2.286,4
-1.918,-1.706,4
2.977,1.828,3
-0.989,1.127,4
2.875,0.100,3
-0.358,0.752,3
2.614,0.504,3
2.252,-0.657,3
1.626,2.782,3
-0.717,-1.429,4
1.420,-2.208,3
2.386,-0.801,3
2.611,0.536,3
2.764,-0.968,3
-2.087,0.949,4
-1.280,1.298,4
-3.999,0.904,4
3.314,-0.185,3
-1.796,0.277,4
-4.093,-0.826,4
-0.163,-0.588,4
-2.395,-1.198,4
1.900,1.195,3
4.323,1.486,3
2.159,-0.945,3
1.277,0.931,3
1.135,0.330,3
1.687,1.422,3
-2.802,0.191,4
0.649,1.032,3
1.902,0.749,3
1.784,1.207,3
-1.437,-1.230,4
-1.355,-0.685,4
2.979,0.628,3
-0.201,0.204,4
-2.574,1.685,4
4.718,0.986,3
-1.481,-0.236,4
-2.188,-0.794,4
3.067,2.600,3
0.357,1.115,4
-1.932,-0.050,4
3.010,1.622,3
2.129,-0.691,3
-2.477,-0.709,4
-1.494,-1.370,4
-1.648,2.706,4
-2.480,-1.274,4
1.281,0.382,3
-0.622,-1.380,4
-0.630,1.257,4
-3.118,0.798,4
-1.412,-0.679,4
0.262,0.884,3
1.463,0.703,3
3.490,0.403,3
1.180,-1.623,3
1.399,1.401,3
0.540,-0.928,3
-0.809,-0.348,4
-2.694,0.857,4
2.459,-0.935,3
-2.321,-0.648,4
-2.248,-0.631,4
-1.461,-2.504,4
0.966,-1.319,3
2.482,-1.863,3
-2.651,2.019,4
1.932,0.808,3
1.351,-0.358,3
-3.033,-0.203,4
1.199,0.147,3
1.366,-1.412,3
3.194,-2.084,3
-0.669,-0.045,4
2.628,-3.129,3
3.050,-0.888,3
-1.939,-1.953,4
0.200,-0.486,3
1.239,3.082,3
-1.556,-0.316,4
3.044,-0.867,3
1.916,-1.641,3
1.602,1.919,3
3.393,-0.538,3
1.497,0.971,3
-2.240,-0.702,4
-1.231,1.253,4
-0.247,2.306,3
-2.920,1.830,4
1.787,0.435,3
-1.418,1.424,4
-1.538,-1.911,4
-1.661,0.065,4
-3.128,-1.727,4
-2.050,-0.285,4
-2.065,1.552,4
-0.617,-0.653,4
2.605,2.515,3
2.308,0.027,3
-2.852,-1.210,4
2.313,0.507,3
-3.733,-0.649,4
3.278,-1.715,3
2.753,-0.588,3
1.136,-1.828,3
1.459,-1.658,3
2.497,1.836,3
-2.365,-1.413,4
-1.818,0.894,4
0.865,-2.419,3
-3.069,2.447,4
2.768,1.690,3
0.913,0.958,3
2.154,-0.772,3
-1.535,0.939,4
-1.710,-2.552,4
3.612,0.142,3
3.092,-1.386,3
-0.495,2.642,4
-2.473,1.376,4
1.185,0.038,3
1.557,2.083,3
2.734,1.206,3
-0.670,2.169,4
-3.112,-1.197,4
-2.595,-1.237,4
1.848,-1.321,3
-2.076,-0.776,4
0.970,-0.668,3
-1.874,3.148,4
-2.822,-0.645,4
0.834,-1.192,3
0.433,-0.324,3
2.131,1.250,3
2.082,1.217,3
-1.272,3.160,4
-3.995,-2.164,4
-2.382,-1.693,4
-1.124,-0.318,4
1.460,0.115,3
-1.225,-0.907,4
0.930,-0.490,3
1.417,2.591,3
-1.063,0.087,4
2.956,-0.530,3
1.103,-1.559,3
2.671,-1.058,3
2.307,0.593,3
-2.286,-1.860,4
-1.357,-2.104,4
-1.839,-0.392,4
2.946,-0.926,3
1.808,-0.222,3
-2.951,-2.612,4
2.833,-2.254,3
-3.159,0.722,4
2.452,-0.001,3
-0.897,0.560,4
2.778,-1.130,3
-2.134,-0.451,4
-2.690,1.267,4
0.604,0.006,3
-0.818,-1.033,4
0.002,3.548,4
-1.793,-1.975,4
1.946,1.317,3
-2.569,0.495,4
2.022,0.876,3
-1.698,1.166,4
3.294,-0.985,3
1.951,0.116,3
1.179,0.667,3
-2.256,-1.164,4
2.188,2.554,3
2.164,-0.030,3
-0.286,2.754,4
-2.477,0.443,4
-0.289,1.218,4
0.771,-0.622,3
-0.637,0.095,3
1.845,-1.031,3
1.243,1.963,3
-1.051,-0.123,4
2.094,-2.429,3
-1.179,-2.231,4
-1.236,-0.873,4
-2.358,1.441,4
-0.663,0.104,4
1.046,0.537,3
-3.642,1.103,4
3.979,0.874,3
3.956,1.932,3
2.090,-1.085,3
-3.307,-0.191,4
0.543,-0.077,3
0.737,-0.182,4
2.205,0.683,3
-2.259,0.545,4
-1.995,2.131,4
-2.877,2.443,4
2.898,0.631,3
-1.476,-0.498,4
1.231,-1.100,3
-2.449,0.050,4
1.468,-0.465,3
-3.062,0.634,4
-2.414,0.084,4
-0.664,3.177,4
1.649,0.322,3
-1.795,-1.652,4
-1.084,-0.846,4
-2.615,-0.051,4
-2.825,-1.834,4
-2.950,-0.020,4
2.296,-1.173,3
-0.406,-0.653,3
-2.145,-0.845,4
-3.108,-2.009,4
-1.645,-0.749,4
0.677,-1.118,3
2.345,1.381,3
4.004,-2.401,3
-2.465,0.387,4
-2.720,0.876,4
1.517,-1.589,3
2.502,-1.145,3
-4.504,-0.199,4
-1.706,-1.066,4
2.379,1.825,3
2.280,0.300,3
-2.324,0.993,4
-2.965,-1.501,4
0.803,1.261,3
1.282,-0.096,3
2.984,1.142,3
-1.262,-0.690,4
-2.604,0.756,4
-0.089,1.281,4
-1.677,0.651,4
-0.139,-1.815,3
-0.160,-2.218,4
-0.558,0.924,4
2.086,-0.169,3
1.637,-0.340,3
-0.168,0.531,4
-0.235,3.300,4
-2.260,1.939,4
2.686,-0.100,3
-1.577,0.790,4
2.248,-0.054,3
-2.724,-0.278,4
-0.852,0.999,4
1.838,-0.209,3
2.519,-2.171,3
-2.473,-1.479,4
2.653,-1.876,3
-0.833,1.094,4
-1.879,0.433,4
-0.079,1.814,4
3.412,1.987,3
-2.363,-1.218,4
2.025,1.533,3
-3.835,2.198,4
0.565,-1.524,3
2.882,-0.379,3
-1.350,1.418,3
-1.357,-0.064,4
2.637,-1.354,3
-2.485,-0.193,4
3.044,0.426,3
-1.766,0.762,4
-0.299,-0.516,4
-2.076,0.363,4
1.941,2.917,3
-2.579,-0.720,4
-3.347,0.450,4
-2.927,1.451,4
2.387,1.825,3
-0.734,-1.274,4
-0.290,-1.955,4
-2.448,0.668,4
2.458,0.232,3
2.853,0.602,3
2.932,0.950,3
3.354,0.918,3
-1.131,2.390,4
-0.273,-0.714,4
1.682,-1.744,3
1.705,0.816,3
1.382,1.319,3
2.011,1.374,3
-3.286,1.489,4
2.720,0.509,3
2.168,1.703,3
-1.930,1.581,4
2.912,0.346,3
-0.581,2.363,4
-0.626,2.336,4
-1.754,-0.615,4
-0.012,-2.037,4
3.598,1.064,3
1.902,1.340,3
-0.768,-0.415,4
-2.847,2.462,4
-1.454,-1.272,4
2.872,0.456,3
2.430,2.044,3
1.252,-0.050,3
2.265,-0.295,3
-2.219,-2.720,4
0.792,-0.307,3
-4.583,-3.821,4
0.877,-2.367,3
-2.679,1.135,4
1.709,-0.616,3
-0.128,-0.454,4
1.743,-2.276,3
1.797,0.914,3
0.958,0.615,3
-2.984,0.006,4
1.023,-2.772,3
3.462,0.806,3
-4.066,1.524,4
1.909,-0.673,3
-2.627,0.325,4
-3.688,-2.905,4
-0.752,-0.664,4
-2.520,0.699,4
1.038,-0.230,3
3.751,0.779,3
2.574,-1.763,3
3.087,1.922,3
-0.652,-1.706,4
1.629,-2.031,3
1.703,-0.525,3
2.378,0.765,3
1.224,2.406,3
-1.419,1.342,4
2.195,-0.386,3
3.406,1.087,3
-3.388,1.030,4
2.018,-0.299,3
2.170,0.926,3
-2.177,-0.790,4
-0.255,0.514,4
-2.850,-0.171,4
0.709,-0.492,3
-2.664,-2.142,4
-1.731,1.410,4
2.664,0.534,3
-0.443,0.629,4
-2.166,-2.724,4
2.799,-0.432,3
2.111,1.088,3
1.497,1.474,3
2.539,0.664,3
0.311,-1.496,3
1.571,-0.275,3
-2.223,0.361,4
-0.072,2.004,4
2.520,-1.121,3
-3.545,-0.833,4
1.506,0.159,3
2.323,-1.658,3
-3.498,-1.134,4
-3.016,2.474,4
0.671,0.523,3
-2.027,-1.519,4
-1.963,1.537,4
1.697,0.448,3
-1.578,-1.146,4
-1.661,0.651,4
-0.548,0.293,4
-3.886,-2.302,4
1.856,-0.957,3
-0.347,0.066,4
0.636,-2.174,3
1.463,-1.098,3
1.830,-2.814,3
0.343,-2.224,4
0.713,-0.131,3
1.372,-0.797,3
1.550,0.563,3
3.133,0.146,3
2.576,1.025,3
1.926,1.961,3
-1.347,-2.138,4
-2.777,0.696,4
2.026,-1.156,3
0.625,1.553,3
3.360,0.135,3
-2.335,1.747,4
-2.939,-0.710,4
-2.766,-1.682,4
-1.579,-1.427,4
-2.207,1.292,4
-2.692,1.051,4
-1.531,-0.242,4
3.996,0.229,3
-1.712,0.066,4
-3.756,4.562,4
1.549,-2.105,3
2.829,-1.262,3
0.329,-0.339,3
1.475,1.525,3
3.790,-0.792,3
-2.895,-0.973,4
2.345,0.182,3
-2.811,-0.049,4
-2.511,0.249,4
-0.677,1.169,4
-1.509,-0.477,4
2.524,0.687,3
-2.145,-1.167,4
3.802,-1.687,3
-1.660,0.552,4


==> plots/data/wuu_raw.csv <==
x,y,meta
-1.650573,-0.706731,0
-1.863871,0.441150,0
-2.725912,0.714952,0
-3.180008,1.466630,0
-1.145845,0.976162,0
-1.914681,1.477841,0
-2.984104,2.326643,0
-3.505918,2.755813,0
0.065302,0.617839,0
-0.547089,1.599201,0
-1.350776,2.345244,0
-2.237290,2.880364,0
-2.835930,3.345736,0
3.249180,-0.749494,0
2.362224,0.029446,0
1.696976,0.794325,0
1.106070,1.424264,0
0.134601,2.430205,0
-0.700415,2.836738,0
-1.500570,-1.670758,0
1.783738,1.752338,0
1.515834,1.769222,0
-2.665495,-0.732653,0
0.964966,2.288923,0
-3.143691,-0.076765,0
2.953688,-0.198013,0
-0.297465,3.174911,0
-3.992039,1.385323,0
-1.095806,3.709311,0
-3.980796,2.062602,0
-2.163518,4.062936,0
-3.732484,2.988303,0
-3.126805,4.060841,0
-3.791042,3.194799,0
-3.576175,3.230921,0
2.083003,-3.678165,1
1.014780,-2.804721,1
0.152263,-1.951151,1
-0.643546,-0.759292,1
-1.561735,-0.070798,1
-2.400357,0.631889,1
-3.554814,1.724079,1
2.695227,-2.756114,1
1.714733,-1.854736,1
0.858027,-0.975790,1
0.124701,-0.185839,1
-0.735023,0.723889,1
-1.569016,1.332252,1
-2.470507,2.211575,1
-3.353344,3.325885,1
3.492419,-1.943313,1
2.659051,-1.227998,1
2.029735,-0.325500,1
0.857157,0.557623,1
0.010447,1.627953,1
-0.733342,2.261647,1
-1.614462,3.384269,1
2.495943,0.692455,1
1.533666,1.636653,1
0.745907,2.411406,1
-1.738588,-1.648270,1
-1.939813,-1.947445,1
1.619908,2.017579,1
1.833954,1.570953,1
-0.673430,-2.526480,1
-2.628159,-0.749856,1
2.611981,0.725720,1
0.943111,2.660825,1
0.430663,-3.330167,1
-3.446811,0.314828,1
3.423920,-0.075363,1
-0.220333,3.338182,1
1.218970,-3.762798,1
-3.749311,1.268953,1
3.937392,-1.305781,1
-1.213371,3.864858,1
1.990140,-3.970661,1
-3.931776,2.347395,1
3.952079,-2.089985,1
-1.965558,3.816314,1
3.047204,-3.970096,1
-3.591824,2.978467,1
3.838075,-3.080806,1
-2.991697,4.004522,1
3.717965,-3.545160,1
-3.804358,3.930160,1
3.657780,-3.356729,1
-3.639090,3.395906,1
-0.151312,-1.758836,2
0.707087,-0.948623,2
1.471523,0.073972,2
2.456880,0.498057,2
3.400798,1.452195,2
4.096018,2.553538,2
5.198306,3.036159,2
0.830104,-2.427157,2
1.858994,-1.639624,2
2.488545,-0.979999,2
3.144000,0.312311,2
4.071586,0.709587,2
4.939551,1.675520,2
5.745951,2.539158,2
6.797288,3.196304,2
1.355989,-3.183728,2
2.330372,-2.593212,2
3.386793,-1.969191,2
4.177005,-0.798222,2
5.281354,-0.016098,2
5.830685,0.682671,2
6.645563,1.756457,2
4.565179,-2.845558,2
5.019429,-1.937402,2
5.973633,-0.910471,2
1.675878,1.621016,2
1.639901,1.813855,2
5.501529,-1.743489,2
5.057194,-1.611536,2
1.005446,0.886264,2
2.561515,2.792723,2
4.562334,-2.518452,2
6.378091,-0.892953,2
0.413841,-0.249282,2
3.842629,3.143827,2
3.322070,-3.332851,2
6.730584,0.478166,2
-0.239253,-1.171523,2
4.665433,3.723214,2
2.261474,-3.651387,2
7.183339,1.254624,2
-0.147144,-2.311242,2
5.938654,4.015432,2
1.398888,-4.039094,2
7.394939,2.115152,2
-0.236697,-2.905088,2
6.445333,3.917642,2
0.330676,-4.147571,2
7.540434,2.871499,2
0.059371,-3.576356,2
6.912693,3.612432,2
-0.064262,-3.579854,2
7.092794,3.527993,2


==> plots/data/wuu_step1_u-te.csv <==
x,y,meta
-0.151312,-1.758836,2
0.707087,-0.948623,2
1.471523,0.073972,2
2.456880,0.498057,2
3.400798,1.452195,2
4.096018,2.553538,2
5.198306,3.036159,2
0.830104,-2.427157,2
1.858994,-1.639624,2
2.488545,-0.979999,2
3.144000,0.312311,2
4.071586,0.709587,2
4.939551,1.675520,2
5.745951,2.539158,2
6.797288,3.196304,2
1.355989,-3.183728,2
2.330372,-2.593212,2
3.386793,-1.969191,2
4.177005,-0.798222,2
5.281354,-0.016098,2
5.830685,0.682671,2
6.645563,1.756457,2
4.565179,-2.845558,2
5.019429,-1.937402,2
5.973633,-0.910471,2
1.675878,1.621016,2
1.639901,1.813855,2
5.501529,-1.743489,2
5.057194,-1.611536,2
1.005446,0.886264,2
2.561515,2.792723,2
4.562334,-2.518452,2
6.378091,-0.892953,2
0.413841,-0.249282,2
3.842629,3.143827,2
3.322070,-3.332851,2
6.730584,0.478166,2
-0.239253,-1.171523,2
4.665433,3.723214,2
2.261474,-3.651387,2
7.183339,1.254624,2
-0.147144,-2.311242,2
5.938654,4.015432,2
1.398888,-4.039094,2
7.394939,2.115152,2
-0.236697,-2.905088,2
6.445333,3.917642,2
0.330676,-4.147571,2
7.540434,2.871499,2
0.059371,-3.576356,2
6.912693,3.612432,2
-0.064262,-3.579854,2
7.092794,3.527993,2


==> plots/data/wuu_step1_u-tr.csv <==
x y meta w2
2.083003 -3.678165 1 2
1.014780 -2.804721 1 2
0.152263 -1.951151 1 2
-0.643546 -0.759292 1 1
-1.561735 -0.070798 1 1
-2.400357 0.631889 1 0.5
-3.554814 1.724079 1 0.25
2.695227 -2.756114 1 1.5
1.714733 -1.854736 1 1.15
0.858027 -0.975790 1 1.1
0.124701 -0.185839 1 1.1
-0.735023 0.723889 1 1.1
-1.569016 1.332252 1 0.75
-2.470507 2.211575 1 0.75
-3.353344 3.325885 1 0.25
3.492419 -1.943313 1 1.65
2.659051 -1.227998 1 1.1
2.029735 -0.325500 1 0.9
0.857157 0.557623 1 1.25
0.010447 1.627953 1 0.5
-0.733342 2.261647 1 1
-1.614462 3.384269 1 0.25
2.495943 0.692455 1 0.5
1.533666 1.636653 1 0.6
0.745907 2.411406 1 0.5
-1.738588 -1.648270 1 1.15
-1.939813 -1.947445 1 1.35
1.619908 2.017579 1 0.6
1.833954 1.570953 1 0.6
-0.673430 -2.526480 1 1
-2.628159 -0.749856 1 0.75
2.611981 0.725720 1 0.75
0.943111 2.660825 1 0.5
0.430663 -3.330167 1 1.5
-3.446811 0.314828 1 0.6
3.423920 -0.075363 1 0.75
-0.220333 3.338182 1 0.25
1.218970 -3.762798 1 1.75
-3.749311 1.268953 1 0.25
3.937392 -1.305781 1 1.21
-1.213371 3.864858 1 0.5
1.990140 -3.970661 1 1.9
-3.931776 2.347395 1 0.25
3.952079 -2.089985 1 2
-1.965558 3.816314 1 0.5
3.047204 -3.970096 1 1.5
-3.591824 2.978467 1 0.25
3.838075 -3.080806 1 2
-2.991697 4.004522 1 0.25
3.717965 -3.545160 1 1.55
-3.804358 3.930160 1 0.25
3.657780 -3.356729 1 2
-3.639090 3.395906 1 0.25


==> plots/data/wuu_step2_u-te.csv <==
x,y,meta
-0.151312,-1.758836,2
0.707087,-0.948623,2
1.471523,0.073972,3
2.456880,0.498057,3
3.400798,1.452195,3
4.096018,2.553538,3
5.198306,3.036159,3
0.830104,-2.427157,2
1.858994,-1.639624,2
2.488545,-0.979999,2
3.144000,0.312311,2
4.071586,0.709587,2
4.939551,1.675520,3
5.745951,2.539158,3
6.797288,3.196304,3
1.355989,-3.183728,2
2.330372,-2.593212,2
3.386793,-1.969191,2
4.177005,-0.798222,2
5.281354,-0.016098,3
5.830685,0.682671,3
6.645563,1.756457,3
4.565179,-2.845558,2
5.019429,-1.937402,3
5.973633,-0.910471,3
1.675878,1.621016,3
1.639901,1.813855,3
5.501529,-1.743489,3
5.057194,-1.611536,3
1.005446,0.886264,3
2.561515,2.792723,3
4.562334,-2.518452,2
6.378091,-0.892953,3
0.413841,-0.249282,3
3.842629,3.143827,3
3.322070,-3.332851,2
6.730584,0.478166,3
-0.239253,-1.171523,2
4.665433,3.723214,3
2.261474,-3.651387,2
7.183339,1.254624,3
-0.147144,-2.311242,2
5.938654,4.015432,3
1.398888,-4.039094,2
7.394939,2.115152,3
-0.236697,-2.905088,2
6.445333,3.917642,3
0.330676,-4.147571,2
7.540434,2.871499,3
0.059371,-3.576356,2
6.912693,3.612432,3
-0.064262,-3.579854,2
7.092794,3.527993,3

